Robust Unsupervised Adaptation of a Speech Recogniser Using Entropy Minimisation and Speaker Codes

Speech recognisers usually perform optimally only in a specific environment and need to be adapted to work well in another. For adaptation to a new speaker, there is often too little data for fine-tuning to be robust, and that data is usually unlabelled. This paper proposes a combination of approaches to make adaptation to a single minute of data robust. First, instead of estimating the adaptation parameters with cross-entropy on a single error-prone hypothesis or "pseudo-label", this paper proposes a novel loss function, the conditional entropy over complete hypotheses. Using multiple hypotheses makes adaptation more robust to errors in the initial recognition. Second, a "speaker code" characterises a speaker in a vector short enough that it requires little data to estimate. On a far-field noise-augmented version of Common Voice, the proposed scheme yields a 20% relative improvement in word error rate on one minute of adaptation data, increasing on 10 minutes to 29%.

==> figure/per_speaker/lora_2min_no_val.csv <==
spkid	prevalloss	postvalloss	prevalwer	postvalwer	prevallcer	postvalcer	pretestloss	posttestloss	pretestwer	posttestwer	pretestcer	posttestcer
37275	0.330711286664009	0.258380399346352	25.8741258741259	17.8821178821179	14.7635135135135	8.90202702702703	0.294690985962287	0.241614114838777	21.1045364891519	16.6666666666667	10.7076819633552	8.15263069423433
37300	0.247371587753296	0.211585170030594	14.9325626204239	13.8728323699422	7.4963959634791	6.18292487586096	0.216108382446691	0.190940234810114	12.5725338491296	11.2185686653772	5.57345360824742	4.62306701030928
37306	0.229161156415939	0.206765736341476	14.5752895752896	13.8030888030888	6.94261213720317	5.8377308707124	0.237005969652763	0.214241921615142	15.2036199095023	13.393665158371	6.36903854944385	5.39387475239982
37325	0.336625066399574	0.318246873617172	28.6118980169972	27.1010387157696	16.3554410817772	15.196394075982	0.325973808014092	0.315251023892094	29.3706293706294	25.8741258741259	16.2885029788313	14.7293700088731
37330	0.197238813671801	0.169000832570924	11.3224637681159	10.1449275362319	4.72260430994956	3.83616078251567	0.199374371088377	0.187415351593259	14.537037037037	12.037037037037	5.90943975441289	4.52801227935533
37341	0.385142775682303	0.364265895233704	37.0722433460076	33.5551330798479	22.1415900661184	20.2064183196259	0.371966342628002	0.320531785630045	30.9251101321586	29.3392070484581	18.5938668661182	17.0231862378459
37361	0.50066360602012	0.456778511404991	50.7555555555556	44.3555555555556	32.2036428784712	26.993132278292	0.500860724784434	0.461589597413937	54.3230016313214	49.510603588907	34.2694286111497	30.7382177116641
37366	0.171685057105841	0.165273773173491	10.1357466063348	9.7737556561086	3.78553770086527	3.49196538936959	0.171373598407144	0.166270014773244	10.2848101265823	9.09810126582278	4.11103767349637	3.52941176470588
37372	0.280260479220977	0.22440782103401	20.9723546234509	14.4899904671115	10.9277359397532	6.82582919403942	0.313011899717853	0.251465710182475	23.4577922077922	16.6396103896104	10.9241416745827	7.32799565748406
37375	0.235123689174652	0.184801607131958	13.5673624288425	11.1954459203036	6.38641875505255	4.43007275666936	0.244463326568289	0.209552989103073	16.6288737717309	14.2857142857143	8.25099448222764	6.10804568202233
37385	0.242810600790484	0.228891831533662	16.0392798690671	14.4844517184943	7.85654479486464	6.5727044376221	0.236377330561136	0.202176944192113	15.6199677938808	13.6876006441224	7.0744389709907	5.74712643678161
37386	0.243340056261112	0.21980781853199	18.1818181818182	16.5824915824916	9.7226193880469	8.43580211609952	0.238429270285581	0.203006787425173	16.1912751677852	11.996644295302	9.12981455064194	6.37660485021398
37387	0.349095180630684	0.26759890534661	24.6119733924612	16.1862527716186	13.0028598665396	7.83603431839847	0.363240233972563	0.2699297036685	28.2122905027933	17.8072625698324	16.0690887432996	9.19594997022037
37393	0.23886451870203	0.189020979617323	13.2661628883291	11.5029387069689	6.72413793103448	5.27298850574713	0.240910824640828	0.224490502249386	15.7774390243902	15.7012195121951	7.65611089914791	7.91046674297342
37398	0.191847823884176	0.183298411576644	9.55598455598456	9.94208494208494	3.38928340865074	3.38928340865074	0.184299586328114	0.181256761609697	11.2119248217758	10.9526895657809	3.80008710801394	3.70209059233449
37399	0.19143488458716	0.165702368490971	11.867525298988	10.3955841766329	4.43047677449027	3.72527977924268	0.240339776312096	0.18853376681606	15.1388888888889	10.4166666666667	6.62892191554612	4.34064637886294
37401	0.34570751724572	0.289988406773271	31.2080536912752	24.244966442953	18.3048935270061	13.2985474545198	0.386412062239451	0.336889044916044	34.2205323193916	28.5171102661597	20.1286764705882	16.5047268907563
37407	0.642412479628216	0.512455569072203	65.6217345872518	48.171368861024	45.133671151494	30.5958413419535	0.641636338391724	0.485805116506184	68.44327176781	48.6543535620053	48.2118969053777	33.8535628288594
37411	0.448506936982826	0.329962856239743	44.2307692307692	28.8461538461538	27.9835935432654	15.9433712622387	0.471580112022711	0.360350142609566	47.8118876551274	30.698889614631	30.2493792507827	17.9531469286408
37413	0.354793360190732	0.283450400190694	27.688399661304	20.4064352243861	15.4997861115072	10.3522030514758	0.32123871335319	0.257584088915632	21.5477996965099	16.9954476479514	11.4560332510716	8.00103909598649
37416	0.264126036848341	0.185204045048782	17.8226514486392	10.1843722563652	9.03351871336239	3.83285735758305	0.251649089661756	0.183035650647672	17.0749279538905	11.5273775216138	8.86322188449848	5.03343465045593
37417	0.272883096585671	0.234199743966262	19.7530864197531	18.1893004115226	10.9254318213734	9.17006038477742	0.202910720255257	0.196422210717497	12.9829984544049	12.2874806800618	5.72483841181902	5.42144835773645
37419	0.231575848268611	0.183915096734251	14.8026315789474	9.86842105263158	7.00896495517522	3.92556370551481	0.204710730738365	0.184906676927438	12.6892573900505	8.79596250901226	5.60851801411415	3.93710536090132
37422	0.236163589941419	0.185996871603572	16.148445336008	12.6379137412237	6.98444223766965	5.66037735849057	0.270473855421131	0.221829286420051	16.1610268378063	13.3022170361727	8.03995253164557	6.22033227848101
37424	0.515538678282783	0.420175525404158	51.0585305105853	40.7222914072229	31.5845596075922	25.3145660055449	0.506928542746774	0.402891481460273	51.8234165067179	35.572616762636	32.3723591549296	22.2161091549296
37425	0.164596021727279	0.161824270530983	7.72093023255814	7.81395348837209	2.84974093264249	3.0021334958854	0.178904895429258	0.17527030993391	9.33125972006221	7.85381026438569	3.92805184499405	3.04192567120751
37429	0.187388067444165	0.187113180480621	11.2123974475843	9.7538742023701	5.11591962905719	4.28129829984544	0.161766062465471	0.155399514412558	8.44072164948454	8.18298969072165	3.18939061814993	2.92634809294169
37431	0.38330581252064	0.362836883536407	32.618025751073	33.1330472103004	17.4970862470862	18.1381118881119	0.34513961736645	0.315017070585773	29.7597042513863	28.6506469500924	16.7562440720835	15.7603540942144
37432	0.274001721982603	0.277065638590742	18.5623293903549	19.7452229299363	9.739347588575	9.8798189480256	0.291199291482667	0.285702594660765	21.9827586206897	22.2290640394089	12.1956252579447	12.205943045811
37434	0.268773871439474	0.234343949843336	18.499127399651	16.4048865619546	9.21787709497207	8.14466333431344	0.272302044928074	0.255282646704178	21.1764705882353	17.5	10.7640195709447	8.54347007903651
37436	0.329975024397884	0.28821512923709	27.1228359439406	23.9076669414674	16.3968451639685	13.6571191365712	0.363593347902809	0.307633484096883	31.2348668280872	23.547215496368	18.9265536723164	13.7106537530266
37437	0.203521921432444	0.178227380184191	12.0512820512821	10.5982905982906	5.61911658218682	4.57639391745112	0.246978670106949	0.225247335997788	17.0825335892514	14.4593730006398	8.22415501486293	6.83694814488605
37438	0.446164813179236	0.34855182067706	41.0029498525074	30.6784660766962	22.220397438003	14.4522910165873	0.410881922873732	0.317366984098742	34.0127388535032	25.2229299363057	20.2383508696586	14.1077947176294
37444	0.362650060227939	0.285183515931879	31.3924050632911	26.0759493670886	18.4776376146789	14.3205275229358	0.394502585472392	0.317226064719742	33.1081081081081	27.1621621621622	20.4730738316684	15.8916063842003
37446	0.357185592874885	0.296899392735213	30.5555555555556	22.4474474474474	17.0483787956768	12.107565620175	0.306880938947201	0.262710424959659	23.5204855842185	19.9544764795144	13.0890052356021	10.2413484867833
37448	0.199048694968224	0.19107268974185	10.4382470119522	10.5179282868526	4.21589688506982	4.1219119226638	0.200784823670983	0.190794851790581	11.7684887459807	11.0610932475884	4.96125699526474	4.26173052087817
37452	0.34164086960513	0.266615131805683	27.4030354131535	22.2596964586847	15.557463861457	11.7503935880922	0.325754291939397	0.251372057389706	25.7724719101124	18.6797752808989	14.6447445684087	9.75924838520258
37454	0.232421101381381	0.199900257090727	14.5833333333333	11.5625	7.21162261508839	5.65377209872221	0.244785935072036	0.201565815135837	15.9968479117415	14.026792750197	8.26479708777134	6.43117163273561
37455	0.195760780679328	0.194255386080061	12.0689655172414	11.9827586206897	5.42357687135814	4.99028836097415	0.192167665588635	0.176488413854882	10.709219858156	9.50354609929078	4.782874617737	4.18348623853211
37456	0.495688192870306	0.381103502019592	46.619576185671	32.694248234107	28.9187351241074	18.5651139068344	0.52402385634027	0.399430659570192	52.2022022022022	36.6866866866867	34.6529606660437	22.461982839181
37458	0.42789160588692	0.291965112603944	41.1230388109001	24.6903385631709	24.5579841291939	13.5041069191146	0.417640551233923	0.287788810664849	36.7308887507769	20.6960845245494	21.4908549553382	10.6550404083369
37459	0.375750538706779	0.23698710501194	28.0568720379147	15.8293838862559	21.5415019762846	8.66271409749671	0.407208154914458	0.233592891396738	35.0526899611758	15.4187465335552	26.3505747126437	8.65900383141763
37460	0.314891565442085	0.199103882908821	24.5544554455446	11.980198019802	13.0976430976431	4.78114478114478	0.321398858302905	0.219192740173987	24.8820754716981	12.6179245283019	13.860510805501	5.91355599214145
37461	0.317697887619336	0.222146271107097	23.960396039604	12.7722772277228	14.991423670669	6.67238421955403	0.277921227953936	0.199618842178269	18.0352644836272	11.3350125944584	9.6921224630203	5.02235982112143
37465	0.430417589843273	0.375002743410213	40.597539543058	32.0738137082601	26.0002952901225	19.9320832718146	0.484270645788422	0.408810638387998	46.2099125364431	36.4431486880466	31.3461053692967	23.7585076884295
37466	0.559465790236438	0.322675874387776	55.1787351054079	26.3061411549038	36.4139020537125	13.6808846761453	0.55024742939305	0.333551417809071	53.9529269764635	24.9849124924562	36.0588972431078	14.0142021720969
37468	0.25391562640667	0.220011247396469	17.0444242973708	13.2366273798731	8.90540968048086	6.26384055678583	0.214401835383012	0.174291477378072	12.3830489818382	9.3010456796918	6.32852489530014	3.88087482550023
37469	0.300173632334918	0.221500923624262	24.8892171344165	14.327917282127	13.3798430297745	6.64008969727171	0.315384853657679	0.24355877597704	26.2913907284768	16.4238410596026	14.8726467331119	7.48615725359911
37471	0.336795684198538	0.250948172310988	24.7181266261925	18.6470078057242	14.323374340949	10.0029291154071	0.343603555868203	0.271428970620036	28.3108108108108	20.5405405405405	16.8529076396807	11.9612314709236
37472	0.159957369339877	0.156992619664505	7.38255033557047	7.88590604026846	2.84230269802337	3.20300100995527	0.1512393729809	0.151081247732807	6.52304009575105	6.58288450029922	2.35101707042829	2.33057344372892
37473	0.265340826259209	0.232498772442341	15.3636363636364	12.2727272727273	8.29200247985121	6.15313081215127	0.321860977428423	0.269227355397005	21.7598908594816	17.5306957708049	11.2215416618514	8.86397781116376
37475	0.300959528934571	0.267432071028217	24.3788819875776	21.3509316770186	12.729958372499	10.2188800859406	0.310963392652797	0.260919314272927	26.0102865540044	23.9529757531227	14.0220002528765	12.1254267290429
37476	0.247785895101486	0.23298570273384	20.4020848845867	17.7215189873418	10.2110022607385	8.76664154734991	0.279128616574661	0.24527404289837	20.4154727793696	16.4040114613181	11.7790811339198	8.78543499511241
37478	0.364315769635141	0.305457554757595	32.3308270676692	27.1428571428571	18.8429338997876	14.6320129951268	0.409126633913188	0.345887181119642	39.0873015873016	28.6375661375661	23.4294835252537	16.7027704936723
37480	0.525060719022384	0.382503943947645	52.1613832853026	30.9317963496638	32.583347019215	18.7551322056167	0.568391369169821	0.391894782124006	61.5467820443483	36.9929691725257	40.0528329386045	21.9621060302423
37481	0.327300269814099	0.266844551352894	28.1650071123755	19.6301564722617	16.6890162135804	10.4230159697672	0.310737210626786	0.231396986888005	24.7175141242938	17.6553672316384	15.2179147604142	8.80086684324585
37482	0.25126271748117	0.176693841814995	13.9841688654354	8.26737027264732	8.15956482320943	3.71713508612874	0.243776636367494	0.168401540616866	15.4589371980676	8.74932903918411	7.87415730337079	3.7752808988764
37483	0.239677857855956	0.214959658930699	15.5887230514096	14.3449419568823	8.86325267304446	7.31570061902082	0.232434827257835	0.215348571139787	16.7708925525867	14.5537237066515	8.02730244183811	6.37377427417804
37484	0.189305319830223	0.189622200197644	10.8974358974359	12.8205128205128	4.68315301391036	5.57959814528594	0.174593638077643	0.185017312287226	8.35443037974684	10.6962025316456	3.3207626230882	4.53593128011733
37485	0.239867619704455	0.203164878999814	15.1421983089931	12.2213681783244	7.09736123748863	5.00454959053685	0.229641984630105	0.182288989375364	14.8263027295285	11.848635235732	6.23612725927492	4.52383468977909
37489	0.337637465807699	0.302399466114659	28.8403614457831	23.0421686746988	18.1193536073292	12.6733681129915	0.416411091263096	0.318183221782629	38.9423076923077	26.5625	23.299773988083	14.5983151838915
37490	0.397887966632843	0.300497463941574	34.4760039177277	21.2536728697356	20.8427510494026	10.8007749434937	0.362923954013321	0.273378917119569	26.7362924281984	19.7389033942559	15.5872571328549	10.3273236478208
37492	0.224418992642313	0.191276737721637	13.3182844243792	10.6847253574116	5.9540613370974	4.43988194533556	0.234292177390307	0.203219262696803	14.4208037825059	11.2884160756501	6.39720558882236	4.3812375249501
37493	0.329805110182081	0.306138370718275	23.6111111111111	22.4673202614379	13.7726205276972	12.2254455035226	0.298893625873166	0.273483994079603	21.7741935483871	21.3440860215054	11.7173932912896	11.1232976875971
37494	0.367625799672357	0.364246072440312	31.25	33.4375	18.6840390879479	18.4885993485342	0.347111918684095	0.33661751053296	27.4705882352941	27	15.7192633150821	14.7536087605774
37495	0.192510932683945	0.15414528383149	10.1410934744268	7.67195767195767	4.45507549708477	3.30393182837494	0.193263681493699	0.171638487689197	9.80577925153956	8.71624822359072	4.09072821329089	3.50974930362117
37496	0.324524928574209	0.246088526315159	25.7855822550832	17.2828096118299	14.103560877002	9.1276628829109	0.314847960159546	0.253801213568304	23.1682146542828	15.9442724458204	13.0968024529128	8.92685063512922
37497	0.163899115358408	0.155541609113033	8.46223839854413	7.73430391264786	3.281677301732	2.93223944089942	0.17318895721466	0.169608933737083	9.15559772296015	8.49146110056926	3.25870448569835	3.07545215520676
37498	0.314775607709227	0.279214299958328	20.2362204724409	17.0866141732283	11.1422845691383	8.72411489645959	0.360038286182044	0.320974164053627	29.2602739726027	22.6301369863014	15.917444161719	11.6011685986241
37501	0.560149987893445	0.463133726801191	60.6260296540362	51.8121911037891	39.893914014517	33.3612506979341	0.564798204070431	0.466826324787854	54.875406283857	48.2665222101842	37.1410396219557	31.0250817884406
37502	0.257508316107335	0.250450803868232	17.024661893397	17.5019888623707	8.16245535123694	8.4534991400979	0.254329324711159	0.254142958850387	17.4170616113744	16.1137440758294	8.6118122160525	7.95557799091368
37503	0.198108973292013	0.186146678092579	12.5486381322957	11.5758754863813	5.12862796833773	4.53496042216359	0.17846313855938	0.173450176740015	9.16666666666667	8.52941176470588	3.35790335790336	3.03030303030303
37504	0.300537458487919	0.237200882818018	26.5913757700205	15.2977412731006	15.7286175820439	7.73677945927563	0.311659482566162	0.243983420089901	23.3990147783251	16.0591133004926	13.9477372022092	8.35050696562526
37505	0.253201518456141	0.243017426133156	17.9056754596323	15.9872102318145	8.87422569350929	7.59493670886076	0.26202064572075	0.228175368505655	19.648951730863	16.2847391516334	10.3462288686606	8.37126137841352
37506	0.351462592040339	0.304454208862397	32.6687116564417	23.7730061349693	18.9291792119387	12.3445477156696	0.357258533028529	0.319365423291604	29.6	25.95	15.7101743693922	13.4924665650923
37508	0.28054311179689	0.221877058967948	19.6652719665272	15.81589958159	10.1140790205899	7.51252086811352	0.320576979442663	0.264680602078892	23.1138875540605	15.9058145122537	13.2458428431692	8.60776002608412
37510	0.197460450232029	0.189188205637038	13.2396449704142	12.1301775147929	6.4573086139488	5.37268255769958	0.240610776393744	0.218371398359365	16.1325966850829	16.6850828729282	7.63822914687441	7.41972259167775
37512	0.264090413020717	0.242099995414416	19.9870214146658	18.105126541207	10.0818330605565	8.35788325150027	0.232493752588148	0.214691092196393	16.6558230318803	13.5328562134027	7.27352876350011	5.84086400705312
37513	0.384155839681625	0.315877915918827	34.0510366826156	25.5980861244019	20.3821656050955	14.1347065998103	0.411256507244887	0.323551889900015	36.5021008403361	28.1512605042017	22.6604932775354	15.8400854776957
37514	0.230448733676564	0.222036638268919	13.0942452043369	11.4261884904087	6.67609618104668	5.997171145686	0.190176023170352	0.181953095121398	10.2416570771001	7.5512082853855	4.13566528166973	3.76848004638129
37516	0.262822559681432	0.230181256244922	19.609375	15.3125	10.8251525603608	8.03926771026798	0.298676770401967	0.269067161187932	24.529262086514	20.5089058524173	14.2611831372886	11.4192495921697
37517	0.267240710782282	0.242462379914342	18.2068965517241	16.6206896551724	8.91585949352317	7.91224180184386	0.247738139810918	0.230099036647328	17.92	14.72	8.56146001073537	6.33387010198604
37518	0.303920277747615	0.245641950389435	21.7993079584775	16.8685121107266	11.8434163701068	8.11387900355872	0.39310016104563	0.320352785408816	33.4534225424601	25.8363355635615	20.8959111033944	15.1141592152097
37519	0.229118876372065	0.206469562649727	16.3434903047091	13.98891966759	6.97377581805523	5.30285449060107	0.213994186313808	0.183346137086782	13.6069114470842	10.5831533477322	5.95832825636652	4.39868405020105
37521	0.278215344529599	0.249939600005746	22.6356589147287	19.922480620155	10.5700558369043	9.28450850538891	0.294740360756131	0.280274723382557	24.0885416666667	21.8098958333333	12.641056422569	10.9123649459784
37523	0.246949206138479	0.201658689513289	16.2386081193041	12.7589063794532	7.92606077580171	5.55944545581851	0.249542088029487	0.204356126808094	16.154199173933	11.8402937127123	7.40065344578679	4.96162905554289
37524	0.335785282651583	0.295205467442671	28.266228430567	24.5686113393591	15.4880754298392	12.5762617859124	0.380530579732015	0.338564763466517	31.8817204301075	28.1720430107527	20.2340985391525	17.0220488158969
37525	0.372547568904387	0.302261167684117	33.4637964774951	25.5055446836269	18.8980777827447	13.6008046490836	0.383915475796203	0.334134507773293	38.4615384615385	31.1570782159017	21.800587147983	16.8424486245515
37526	0.445244256187888	0.330017562736483	47.6027397260274	29.3835616438356	29.0289256198347	16.3223140495868	0.449110802236971	0.348425124804457	46.9655172413793	34.0689655172414	28.8605521759476	18.8465138043987
37527	0.223112887640794	0.168977352231741	14.3314651721377	10.1681345076061	7.19077005634559	4.25275020123424	0.22654577565678	0.182275958359241	14.4292237442922	10.1369863013699	7.54587679890353	4.15746592553111
37528	0.261227064248588	0.231711163289017	19.8945981554677	17.2595520421607	10.4387629786759	8.40683264485877	0.264271366388299	0.231567649170756	21.8697829716194	18.7534780189204	11.5326821938392	8.82794891059354
37529	0.329262343625868	0.282293870083747	24.9612403100775	21.2403100775194	15.0260416666667	11.25	0.297463565676416	0.259775212166998	24.0035826242723	20.4209583519928	13.9631656006781	11.2121445634584
37530	0.251103608189402	0.238280033541692	20.7333333333333	19	9.44395410414828	8.21932921447485	0.253835882025736	0.227525952697536	19.5266272189349	14.9763313609467	8.73056204898872	6.71816241487956
37532	0.278252212703228	0.22502426058054	17.5118858954041	10.6973058637084	9.00055218111541	4.94202098288239	0.287042579753099	0.220599828350947	21.0064635272392	17.2206832871653	10.7400439009094	7.73753527751646
37533	0.208956960927356	0.17408300800757	12.5430737422467	11.5093039283253	5.76499246027143	4.86022503189885	0.245931547254007	0.219612954342936	17.2266919072409	13.4879318504496	8.31814940980749	6.03659985740315
37534	0.304964550305158	0.264130936469883	26.437640029873	21.2845407020164	14.9839148725563	11.0244988864143	0.270377049881679	0.227133198082447	21.0229938995777	16.5649929610512	11.8454458901936	8.14820691843859
37535	0.263149016282775	0.227258773915695	22.1570066030814	16.8745414526779	11.418986083499	8.11381709741551	0.244820246857971	0.206084731529212	19.291553133515	14.7683923705722	9.35650540159699	6.66040394551433
37536	0.302321100676501	0.212540031031326	23.4842015371477	14.602903501281	12.3624410461626	6.37416035443762	0.281988764835292	0.21030176117232	21.3560698335363	13.6419001218027	11.6486486486487	6.58783783783784
37538	0.307160266041756	0.232397834062576	26.8060836501901	16.06463878327	15.6599552572707	7.70214125918824	0.30346305976654	0.233908317652829	22.164461247637	12.3194706994329	12.8176080271889	7.32319145492798
37539	0.397410972975195	0.404582647141069	34.0909090909091	35.7771260997067	21.6212901643365	22.4184449350012	0.394726606443374	0.378656187292301	35.7874207703559	35.7874207703559	22.4873643218162	22.3299362001823		



==> figure/per_speaker/lora_improvements.txt <==
-24.661979448350458
-27.27821363910682
-15.06506506506507
-11.746426351771284
-8.970976253298161
-12.539987204094693
-14.435009797517964
-10.79009433962264
-9.867549668874172
-9.26234054353855
-7.192737430167597
-6.85131195335277
-8.387096774193552
-7.5
-7.142857142857142
-9.68152866242038
-5.709134615384613
-6.320224719101123
-7.4999999999999964
-8.13492063492064
-6.7226890756302495
-6.0654857756307035
-4.395085066162569
-6.0067275348390226
-2.2022838499184303
-5.7430730478589425
-3.705609881626348
-5.0
-6.087662337662337
-4.334203655352482
-7.724137931034477
-1.0410958904109577
-5.41795665634675
-3.6472760849492154
-5.199999999999999
-4.09711684370258
-1.596958174904941
-3.9625360230547546
-5.765326837190418
-4.9264705882352935
-4.129516658845613
-2.7972027972028
-4.2372881355932215
-3.0004478280340336
-3.9625756741882228
-3.259911894273124
-3.57529794149513
-3.0499075785582264
-2.3890784982935145
-4.109589041095891
-3.401360544217688
-2.3874488403819925
-5.128205128205128
-1.8456375838926196
-1.236476043276662
-2.3049645390070914
-2.3758099352051847
-3.2404775440591234
-3.4877384196185286
-3.4901365705614538
-1.4585764294049017
-2.2485207100591715
-2.5716385011021323
-2.624434389140271
-4.580152671755727
-2.922374429223744
-2.4428684003152092
-2.7535566773749434
-4.926108374384235
-1.4627011214041943
-2.488151658767773
-2.4959742351046685
-0.16000000000000014
-4.378531073446329
-2.4074074074074083
-2.6054590570719594
-2.1484375
-0.7182320441988939
-2.2815804117974388
-1.893043066729767
-2.0935960591133025
-0.7037747920665396
-2.352941176470587
-0.8510638297872344
-0.29013539651837483
-0.6998444790046658
-1.289398280802292
0.3888528839922234
-0.31645569620253333
-0.47370914258645236
-0.059844404548174523
-1.3662979830839301
-0.45103092783505083
-0.28462998102466663
-0.45731707317073145
-0.7526881720430119
0.4901960784313726
0.5787781350482302
1.3291139240506329
0.11507479861910319


==> figure/per_speaker/lora_wers.txt <==
21.10453649	16.66666667
12.57253385	11.21856867
15.20361991	13.39366516
29.37062937	25.87412587
14.53703704	12.03703704
30.92511013	29.33920705
54.32300163	49.51060359
10.28481013	9.098101266
23.45779221	16.63961039
16.62887377	14.28571429
15.61996779	13.68760064
16.19127517	11.9966443
28.2122905	17.80726257
15.77743902	15.70121951
11.21192482	10.95268957
15.13888889	10.41666667
34.22053232	28.51711027
68.44327177	48.65435356
47.81188766	30.69888961
21.5477997	16.99544765
17.07492795	11.52737752
12.98299845	12.28748068
12.68925739	8.795962509
16.16102684	13.30221704
51.82341651	35.57261676
9.33125972	7.853810264
8.440721649	8.182989691
29.75970425	28.65064695
21.98275862	22.22906404
21.17647059	17.5
31.23486683	23.5472155
17.08253359	14.459373
34.01273885	25.22292994
33.10810811	27.16216216
23.52048558	19.95447648
11.76848875	11.06109325
25.77247191	18.67977528
15.99684791	14.02679275
10.70921986	9.503546099
52.2022022	36.68668669
36.73088875	20.69608452
35.05268996	15.41874653
24.88207547	12.61792453
18.03526448	11.33501259
46.20991254	36.44314869
53.95292698	24.98491249
12.38304898	9.30104568
26.29139073	16.42384106
28.31081081	20.54054054
6.523040096	6.5828845
21.75989086	17.53069577
26.01028655	23.95297575
20.41547278	16.40401146
39.08730159	28.63756614
61.54678204	36.99296917
24.71751412	17.65536723
15.4589372	8.749329039
16.77089255	14.55372371
8.35443038	10.69620253
14.82630273	11.84863524
38.94230769	26.5625
26.73629243	19.73890339
14.42080378	11.28841608
21.77419355	21.34408602
27.47058824	27
9.805779252	8.716248224
23.16821465	15.94427245
9.155597723	8.491461101
29.26027397	22.63013699
54.87540628	48.26652221
17.41706161	16.11374408
9.166666667	8.529411765
23.39901478	16.0591133
19.64895173	16.28473915
29.6	25.95
23.11388755	15.90581451
16.13259669	16.68508287
16.65582303	13.53285621
36.50210084	28.1512605
10.24165708	7.551208285
24.52926209	20.50890585
17.92	14.72
33.45342254	25.83633556
13.60691145	10.58315335
24.08854167	21.80989583
16.15419917	11.84029371
31.88172043	28.17204301
38.46153846	31.15707822
46.96551724	34.06896552
14.42922374	10.1369863
21.86978297	18.75347802
24.00358262	20.42095835
19.52662722	14.97633136
21.00646353	17.22068329
17.22669191	13.48793185
21.0229939	16.56499296
19.29155313	14.76839237
21.35606983	13.64190012
22.16446125	12.3194707
35.78742077	35.78742077


==> figure/per_speaker/speaker_code_improvements.txt <==
-24.93239588967009
-20.700060350030178
-10.46046046046046
-12.057178371659415
-13.825857519788926
-9.660908509277036
-7.054212932723715
-11.202830188679243
-8.278145695364238
-9.095951192457019
-8.72905027932961
-8.52769679300291
-8.387096774193552
-7.9054054054054035
-8.035714285714285
-5.541401273885349
-8.59375
-7.514044943820224
-6.824324324324323
-5.952380952380956
-8.338720103425985
-6.119162640901772
-7.041587901701321
-6.295050456511294
-8.727569331158236
-5.541561712846349
-5.558414822439524
-5.416666666666668
-5.194805194805195
-5.95300261096606
-1.6551724137931032
-6.520547945205479
-4.3343653250774
-5.35549399815328
-3.25
-3.79362670713202
-5.7794676806083665
-4.7550432276657055
-2.8420625253755567
-4.1911764705882355
-3.7541060534960096
-4.662004662004662
-4.963680387409202
-4.164800716524855
-4.567969179966978
-2.907488986784138
-1.0292524377031427
-4.528650646950091
-5.168210628961482
-3.3886085075702965
-3.0990173847316704
-3.6152796725784455
-2.564102564102562
-4.110738255033558
-4.250386398763524
-3.073286052009454
-3.4557235421166315
-2.7288231949971564
-2.7792915531335165
-2.655538694992412
-4.025670945157527
-3.0769230769230766
-3.085966201322556
-3.1674208144796374
-0.7633587786259568
-1.3698630136986303
-2.0488573680063045
-1.9274896741624605
-0.2955665024630534
-3.4617259873232555
-2.725118483412322
-2.0128824476650546
-3.466666666666667
1.0593220338983045
-1.9444444444444446
-0.5583126550868478
-0.5859375
-1.8784530386740332
-1.5581524763494699
-0.5205868433506851
-0.5541871921182278
-1.2795905310300704
1.1764705882352935
-1.2765957446808525
-1.3539651837524165
-1.3996889580093317
0.35816618911174913
-1.3609850939727792
-1.265822784810128
-0.7105637138796776
-1.555954518252543
0.2602472348731304
-0.5154639175257731
-0.6166982922201125
-0.30487804878048763
1.0215053763440842
0.0
1.221864951768488
0.6962025316455698
0.8630609896432695


==> figure/per_speaker/speaker_code_lora_improvements.txt <==
-27.58247701460249
-27.097163548581776
-13.86386386386387
-15.288999378495959
-16.042216358839056
-14.843250159948816
-14.043109079033314
-9.90566037735849
-12.119205298013243
-10.537992235163617
-10.405027932960895
-9.256559766763843
-7.258064516129036
-8.58108108108108
-8.718487394957982
-8.662420382165603
-8.954326923076923
-8.286516853932586
-7.702702702702702
-7.275132275132279
-6.076276664511958
-7.139023081052066
-7.608695652173912
-6.583373378183566
-7.748776508972263
-6.6498740554156175
-7.7714873906330375
-6.111111111111111
-5.113636363636363
-5.848563968668408
-6.551724137931032
-7.068493150684933
-4.798761609907121
-5.401662049861498
-5.649999999999999
-5.99393019726859
-6.235741444866921
-4.7550432276657055
-4.628501827040196
-3.823529411764703
-4.833411543876114
-5.205905205905207
-3.329297820823246
-5.28437080161218
-3.5773252614199222
-5.726872246696033
-6.8797399783315285
-3.6044362292051737
-2.8278888347147735
-2.883922134102379
-3.703703703703704
-4.160982264665758
-2.3668639053254417
-3.775167785234901
-4.1731066460587325
-4.196217494089833
-3.671706263498921
-3.467879476975554
-3.051771117166213
-2.8831562974203315
-3.442240373395567
-3.3727810650887555
-3.0124908155767827
-2.8054298642533926
-3.0025445292620887
-3.8812785388127864
-3.546099290780143
-3.120697567691602
-2.364532019704434
-2.3890784982935145
-1.954976303317535
-2.0128824476650546
-2.293333333333333
-2.4717514124293807
-1.2037037037037042
-1.6749379652605452
-1.953125
-1.8232044198895014
-0.5008347245409013
-1.4671083767155704
-1.1699507389162562
-1.727447216890594
-2.4705882352941195
-1.4893617021276597
-1.934235976789168
-0.38880248833592645
-1.50429799426934
-1.1017498379779642
-0.4746835443037991
-0.3789673140691612
0.05984440454817541
-0.3903708523096938
-0.45103092783505083
-0.4743833017077801
-0.30487804878048763
-0.7526881720430119
0.14705882352941124
0.19292604501607613
1.075949367088608
2.1288837744533957


==> figure/per_speaker/speaker_code_wers.txt <==
24.1617357	19.1321499
11.41199226	11.79883946
13.66515837	13.93665158
23.07692308	23.31002331
11.66666667	11.66666667
29.42731278	26.60792952
51.46818923	46.16639478
9.414556962	9.018987342
20.61688312	16.88311688
16.09977324	12.09372638
16.34460548	13.68760064
13.84228188	13.17114094
20.53072626	17.87709497
15.24390244	13.64329268
10.30460143	10.23979261
13.33333333	9.930555556
32.24334601	26.76806084
65.4353562	49.34036939
46.70150229	34.94448073
19.04400607	18.96813354
13.18443804	11.3832853
10.58732612	9.582689335
13.69863014	9.444844989
13.94399067	12.36872812
42.80230326	38.13179782
8.475894246	8.00933126
8.118556701	7.989690722
26.70979667	25.32347505
24.26108374	20.25862069
22.13235294	18.38235294
27.11864407	24.33414044
15.48304543	14.58733205
34.14012739	25.85987261
31.08108108	27.83783784
24.96206373	24.27921093
11.12540193	10.22508039
19.45224719	18.53932584
15.20882585	14.02679275
10.85106383	10.56737589
43.94394394	39.43943944
28.58918583	22.12554382
29.89462008	16.86078758
16.80424528	14.32783019
16.22166247	10.17632242
38.33819242	37.75510204
38.32226916	30.29571515
9.906439185	9.521188773
29.00662252	15.49668874
29.59459459	19.66216216
5.146618791	5.565529623
19.91814461	18.7585266
22.11609111	22.48346804
20.05730659	17.40687679
37.56613757	32.14285714
50.56787453	36.72255273
26.05932203	21.39830508
13.58024691	8.695652174
14.49687322	14.78112564
8.797468354	8.544303797
14.95037221	12.59305211
31.12980769	27.76442308
24.85639687	20.41775457
14.30260047	11.40661939
21.72043011	22.04301075
32.64705882	26.05882353
9.474182852	8.384651824
20.12383901	16.51186791
8.823529412	8.870967742
19.94520548	20.2739726
57.36728061	51.84182015
14.27725118	14.69194313
8.333333333	7.843137255
23.54679803	20.14778325
16.38225256	15.6996587
27.4	23.2
22.00864969	17.68380586
14.25414365	13.42541436
16.20039037	14.05335068
30.04201681	29.88445378
9.033371692	9.033371692
24.73282443	21.22137405
14.77333333	15.14666667
31.65208441	26.3510036
10.51115911	10.07919366
25.45572917	22.0703125
14.36438733	12.84993116
28.27956989	25.64516129
35.29411765	31.09243697
42.82758621	36.06896552
12.10045662	10.95890411
21.09070673	18.3639399
21.0927004	19.7044335
19.82248521	18.46153846
17.63619575	15.65096953
15.94888784	14.29247515
18.44204599	16.70577194
18.69209809	14.16893733
21.19366626	14.06293138
18.00567108	14.3194707
36.47001463	34.27596294


==> figure/per_speaker/spk_code_2min_no_val.csv <==
spkid	prevalloss	postvalloss	prevalwer	postvalwer	prevallcer	postvalcer	pretestloss	posttestloss	pretestwer	posttestwer	pretestcer	posttestcer
37275	0.305555753111839	0.274519050717354	22.8771228771229	19.3806193806194	12.5675675675676	9.45945945945946	0.291223743604016	0.234402642882976	24.1617357001972	19.1321499013807	12.1701126239704	9.16120356362414
37300	0.211542598605156	0.198781063854694	13.6801541425819	13.1984585741811	6.05478135511773	5.9106198942816	0.184366713666047	0.178843810455874	11.4119922630561	11.7988394584139	5.4284793814433	5.36404639175258
37306	0.206877248287201	0.198796246051788	12.7413127413127	12.6447876447876	5.73878627968338	5.19459102902375	0.197222056870277	0.18787717131468	13.6651583710407	13.9366515837104	5.71385037330489	5.79003504494896
37325	0.298587629199028	0.293671954572201	26.5344664778093	24.6458923512748	15.4217643271088	14.5041854475209	0.270636417347343	0.267284864324982	23.0769230769231	23.3100233100233	12.8533400938015	13.0561541386741
37330	0.164911350718251	0.164047389394707	10.3260869565217	9.78260869565217	4.03484640073361	3.74445972795354	0.173440923121306	0.172997212535379	11.6666666666667	11.6666666666667	4.42056792018419	4.49731389102072
37341	0.405202202498913	0.351107304199384	37.6425855513308	32.4144486692015	23.6736010320916	19.2227060151588	0.366748400600183	0.30875415631703	29.4273127753304	26.6079295154185	17.397157816006	15.2580403889304
37361	0.451318497841175	0.434023106327424	49.0666666666667	43.4666666666667	30.3224843236787	25.753956404897	0.501727240718902	0.441053362501164	51.468189233279	46.1663947797716	32.4343111358265	28.8891978312248
37366	0.160863339900971	0.148478326974092	9.7737556561086	9.68325791855204	3.38380716934487	3.36835599505562	0.159887336194515	0.154853625660357	9.41455696202532	9.01898734177215	3.66159947124917	3.54263053536021
37372	0.253655407864314	0.218630257134254	19.5424213536702	13.9180171591992	10.2066976446082	6.95401377984297	0.272030355711269	0.226044182466645	20.6168831168831	16.8831168831169	9.83851268828878	8.1964988465192
37375	0.237320368885994	0.178977101445198	13.7571157495256	9.58254269449715	7.37267582861762	3.79951495553759	0.258201754774696	0.195296143954114	16.0997732426304	12.0937263794407	7.78904144745284	5.31245989991018
37385	0.250724964100739	0.212082188704918	18.3306055646481	14.8936170212766	9.46134524141781	7.3262629081775	0.218760484893774	0.186499090030276	16.3446054750403	13.6876006441224	7.75862068965517	6.37657361795293
37386	0.226083206719366	0.212212064142885	18.0976430976431	15.7407407407407	9.77981126680012	8.42150414641121	0.217197380294757	0.211259470321238	13.8422818791946	13.1711409395973	7.56062767475036	7.38944365192582
37387	0.28253744948994	0.256711678748781	19.9556541019956	18.1818181818182	9.57102001906578	8.57959961868446	0.297564343674808	0.277290404635541	20.5307262569832	17.877094972067	11.2447885646218	9.30315664085765
37393	0.210473009518215	0.190446871199778	11.7548278757347	10.6633081444165	5.25862068965517	5.24425287356322	0.22742270703538	0.213671899006023	15.2439024390244	13.6432926829268	7.73241765229556	7.37631947093985
37398	0.180354083361833	0.170900095092214	11.1003861003861	11.2934362934363	4.05100064557779	4.0025823111685	0.167028844888721	0.158415962086648	10.3046014257939	10.2397926117952	3.59320557491289	3.40810104529617
37399	0.184431706483548	0.155415847324408	10.5795768169273	7.72769089236431	4.35382492718075	2.88210945883796	0.209827897233376	0.18004399386869	13.3333333333333	9.93055555555556	5.9447983014862	3.99858457183298
37401	0.338938591809108	0.297594092529396	30.1174496644295	24.1610738255034	17.8959244112255	13.4818784374559	0.356385956106127	0.296929674986445	32.2433460076046	26.7680608365019	19.6822478991597	15.8876050420168
37407	0.579252049326897	0.483314304866574	59.6656217345873	46.0815047021944	41.9185741743841	30.6307880482265	0.612922856124009	0.503552077140878	65.4353562005277	49.3403693931399	45.6256131276197	34.1121912066352
37411	0.430005967617035	0.357637375593185	40.625	33.0929487179487	25.5358560465732	18.9997353797301	0.471550518052375	0.36222436257922	46.7015022860875	34.944480731548	28.5004858037353	19.8099967613084
37413	0.287512472165482	0.266922474971839	22.2692633361558	18.2049110922947	12.3770141166405	10.0099814629973	0.290083836280663	0.273687673035924	19.0440060698027	18.9681335356601	9.75451357319132	8.81932718534875
37416	0.1969522126019	0.171612747811845	12.2914837576822	10.0965759438104	5.45618517961822	4.3138433789268	0.209386696772916	0.178050529743944	13.1844380403458	11.3832853025937	6.04255319148936	4.790273556231
37417	0.25529982795318	0.224958494802316	18.4362139917695	16.2962962962963	9.78795113045921	8.41173992416795	0.190794020891189	0.183568810874766	10.5873261205564	9.58268933539413	4.8542408653212	4.37936947632239
37419	0.206080658627408	0.174957750365138	14.2269736842105	10.1151315789474	7.40287965226841	4.63189350719913	0.2030042856072	0.16535192856995	13.6986301369863	9.44484498918529	6.5123189302959	3.68948867153646
37422	0.191884446079316	0.182609989267329	13.3400200601805	12.1364092276831	6.14035087719298	5.759682224429	0.226659043795533	0.207091750232158	13.9439906651109	12.3687281213536	6.15110759493671	5.58742088607595
37424	0.459141758226213	0.402465933845157	46.3262764632628	40.0996264009963	28.3216037534656	24.7600767754319	0.467009717716447	0.415849203408896	42.8023032629559	38.1317978246961	27.2557218309859	23.4595070422535
37425	0.148836673961745	0.154238553786719	7.53488372093023	6.7906976744186	2.88021944529107	2.62115208777812	0.159793399660676	0.154827683281016	8.47589424572317	8.00933125972006	3.45192434863113	3.42547282105542
37429	0.17852060827944	0.172267109983497	10.8477666362808	10.665451230629	4.52859350850077	4.57496136012365	0.150115774189298	0.145054314688251	8.11855670103093	7.98969072164949	2.89346777729066	2.80578693555458
37431	0.345602801867894	0.340646273323468	32.7038626609442	30.7296137339056	17.759324009324	16.2441724941725	0.319156536034175	0.294393333225023	26.7097966728281	25.3234750462107	15.0331963325956	13.8159974707556
37432	0.286474802427822	0.254905803336038	22.3839854413103	17.1974522292994	12.9701888559388	8.69361635710941	0.293705745495313	0.259065737886144	24.2610837438424	20.2586206896552	13.1448617416426	10.4725546842757
37434	0.261875970496072	0.219415176521849	20.4188481675393	15.7068062827225	11.4672155248456	7.77712437518377	0.269110561849979	0.230763527063223	22.1323529411765	18.3823529411765	11.6296575084682	8.75674319407854
37436	0.30118131610964	0.278832586216075	26.2984336356142	23.9901071723001	15.1515151515152	13.8646741386467	0.314557472122954	0.287674527325027	27.1186440677966	24.3341404358353	15.5367231638418	13.8720742534302
37437	0.180467928626708	0.176137903705239	10.4273504273504	9.4017094017094	4.34467776973208	3.91020999275887	0.216705309503989	0.211840476337317	15.4830454254639	14.5873320537428	7.14521633821425	6.59473742155675
37438	0.400605163322045	0.33938897974216	42.1828908554572	31.1701081612586	23.0087042207259	14.9778288717359	0.381666386066234	0.317427241587884	34.140127388535	25.859872611465	19.6263689070217	14.1722138715912
37444	0.30925933697394	0.301029395312071	26.4135021097046	24.6413502109705	15.2379587155963	14.105504587156	0.364829869793473	0.339246534775916	31.0810810810811	27.8378378378378	19.9793317258009	17.430244574578
37446	0.358372637070715	0.308913126587868	30.9309309309309	25.8258258258258	18.3350488934637	14.5908389089038	0.306174564659596	0.309419781267643	24.9620637329287	24.2792109256449	13.5231771165879	14.4170604009705
37448	0.195281395067771	0.184468052039544	12.9083665338645	11.5537848605578	5.47798066595059	4.9140708915145	0.184116842863815	0.178174804736461	11.1254019292605	10.2250803858521	4.88592337494619	4.31554024967714
37452	0.284007534898561	0.271231888183232	23.6087689713322	22.3440134907251	13.1243738371261	12.1511378273937	0.26664895368806	0.249068533962077	19.4522471910112	18.5393258426966	10.7339988256019	9.97064004697593
37454	0.231598693256577	0.202796473478278	13.75	11.1458333333333	7.12410292315771	5.82881148258358	0.241383538870462	0.222436006469973	15.2088258471237	14.026792750197	8.11648914655521	7.32101928003236
37455	0.186268780912672	0.168954075979335	13.7931034482759	12.5862068965517	6.52920962199313	5.15463917525773	0.178331249290042	0.169894605212741	10.8510638297872	10.5673758865248	4.91743119266055	4.89296636085627
37456	0.461629048637722	0.420235519823821	43.1886982845611	37.1342078708375	26.6405984359061	22.2203332199932	0.464913124904821	0.416422725037524	43.9439439439439	39.4394394394394	28.3748194715827	25.1210602327755
37458	0.359826640322291	0.306119785226625	32.9479768786127	25.0206440957886	19.3930112766254	13.7686203536127	0.349142196705405	0.284097574256508	28.5891858297079	22.1255438160348	16.5461505742237	11.4632071458954
37459	0.321606768965721	0.248988200426102	30.7109004739336	18.2938388625592	21.7226613965744	11.8741765480896	0.320845619955445	0.241639820395748	29.8946200776484	16.8607875762618	21.676245210728	10.4022988505747
37460	0.238046277463436	0.204067644178867	15.4455445544554	13.5643564356436	7.12121212121212	5.26936026936027	0.25074953360506	0.214408180411951	16.8042452830189	14.3278301886792	8.61493123772102	7.10216110019646
37461	0.284922619039814	0.207025442582865	22.1782178217822	11.7821782178218	13.2246998284734	6.39794168096055	0.230309426353166	0.181568990608579	16.2216624685139	10.176322418136	8.39353285173719	4.60956312349501
37465	0.368085959127971	0.364877380962883	32.0738137082601	32.8646748681898	20.3159604311236	19.9468477779418	0.396429009514826	0.38475460310777	38.3381924198251	37.7551020408163	24.7290143685405	24.7290143685405
37466	0.444814964025109	0.345529809594154	40.0549954170486	28.9642529789184	22.8436018957346	16.2401263823065	0.425448483083306	0.359554027002759	38.3222691611346	30.2957151478576	23.9870509607352	18.452380952381
37468	0.218539214134216	0.202035343647003	13.2366273798731	13.3272892112421	5.99493831066118	6.0740272065802	0.174484157142625	0.166960008121256	9.90643918547056	9.52118877270226	4.23452768729642	4.03908794788274
37469	0.315869871992618	0.219156505307183	27.917282127031	15.9527326440177	15.2485361903575	7.71147377600598	0.336934981352471	0.231701660293636	29.0066225165563	15.4966887417219	15.7696566998893	7.53045404208195
37471	0.319635602335135	0.254397549728552	25.4119687771032	18.213356461405	15.817223198594	9.71001757469244	0.326314463053603	0.261144387435067	29.5945945945946	19.6621621621622	18.0843785632839	11.1744583808438
37472	0.146487084442172	0.140814727493401	6.62751677852349	5.78859060402685	2.68359544077334	2.35175299379599	0.130763807978768	0.127958915076959	5.14661879114303	5.56552962298025	1.71726464274762	1.80926096289482
37473	0.247014950674314	0.215306801291612	14.7272727272727	13.4545454545455	7.8735275883447	7.14507129572226	0.275633952118081	0.249751490118692	19.9181446111869	18.7585266030014	10.2392233907315	9.55737894371894
37475	0.28655527964715	0.264370268150683	22.9813664596273	19.4875776397516	11.4139922116288	9.58775345776823	0.264840818885149	0.246920780419852	22.1160911094783	22.4834680382072	11.8725502591984	12.0369199645973
37476	0.239573350356471	0.218872650015739	17.6470588235294	16.7535368577811	9.23134890730972	8.91735744787742	0.257912318085053	0.226774749714275	20.0573065902579	17.4068767908309	10.5571847507331	9.62854349951124
37478	0.335146402940154	0.309683513827622	32.1052631578947	28.0451127819549	17.9432712732725	15.619142821442	0.378590643243945	0.345197301088036	37.5661375661376	32.1428571428571	22.1183445445217	17.8542925550108
37480	0.437876978745827	0.360391261485907	37.0797310278578	28.9145052833814	23.1072425685663	17.0142880604369	0.464616987530304	0.384131771512329	50.5678745267712	36.7225527312061	32.1734377846602	22.1442885771543
37481	0.329169961897766	0.28042389386717	27.7382645803698	23.4708392603129	16.8596854809216	13.068389613556	0.287666377683098	0.244547727044959	26.0593220338983	21.3983050847458	15.2781122080424	11.5940284131953
37482	0.234879127836653	0.185009451316936	14.5118733509235	9.23482849604222	8.00846177092777	4.04956180114838	0.221485980109058	0.166682196548209	13.5802469135802	8.69565217391304	6.65168539325843	3.59550561797753
37483	0.218565425276756	0.198455507556597	14.5936981757877	13.1011608623549	7.41418120427687	6.62633652222848	0.215778585479018	0.209596592755545	14.4968732234224	14.7811256395679	7.22937896558354	7.10440299942319
37484	0.156547369780364	0.155832163161702	9.06593406593407	9.61538461538462	3.66306027820711	4.15765069551777	0.158300231591131	0.157304554053489	8.79746835443038	8.54430379746835	3.39409176618479	3.16362874502409
37485	0.233314519748092	0.208295559743419	16.3720215219062	14.4504227517294	7.38333549980502	6.60340569348759	0.215124699058912	0.184869725035121	14.9503722084367	12.5930521091811	6.57435789028644	5.04175034351549
37489	0.300568188630766	0.292616264714349	25.0753012048193	23.0421686746988	14.8237689273444	13.22051151546	0.345376514232694	0.330381015888774	31.1298076923077	27.7644230769231	18.0090404766797	16.0365728374769
37490	0.334962477087975	0.299492233991623	29.382957884427	24.1919686581783	16.7097190829835	13.1417500807233	0.338930294993851	0.286659958296352	24.8563968668407	20.4177545691906	14.712060213548	11.3950638893751
37492	0.196550441440195	0.164615260902792	12.1143717080512	9.85703536493604	5.3766200436289	3.8752726806108	0.215583780547604	0.189228935679421	14.3026004728132	11.4066193853428	5.82834331337325	4.67065868263473
37493	0.333864883652755	0.323616574385336	25.8986928104575	23.6928104575163	14.8224892941014	12.3912142561127	0.300919406639563	0.289587012013874	21.7204301075269	22.0430107526882	12.0555707887762	11.9824513298602
37494	0.383923132871759	0.36161400634667	33.515625	32.578125	20.3387622149837	19.2833876221498	0.365382854733616	0.324815713101998	32.6470588235294	26.0588235294118	18.4071677451468	13.4594325535092
37495	0.173587347070376	0.156747644146284	9.25925925925926	7.76014109347443	3.88697862161758	2.94513380176409	0.181373399179429	0.165602494776249	9.47418285172904	8.3846518237802	3.85992837246319	3.40628730600875
37496	0.274304644653091	0.237892806805946	20.7024029574861	17.4676524953789	10.8692271808428	9.34535842015239	0.268114098397697	0.248047532977127	20.1238390092879	16.5118679050568	11.4498466929479	8.82172579938677
37497	0.148325325491337	0.144945428348505	8.098271155596	8.3712465878071	2.91704649042844	3.14494074749316	0.163985093941494	0.159956503849553	8.82352941176471	8.87096774193548	3.22683451517807	3.43398932355988
37498	0.260750278316695	0.239384730828219	18.0314960629921	15.3543307086614	9.11155644622579	7.86907147628591	0.295533027200178	0.273375396070809	19.9452054794521	20.2739726027397	10.5079634341721	10.4042974271982
37501	0.572061982538019	0.521056829818657	62.6029654036244	55.0247116968699	42.6856504745952	37.213847012842	0.554303524479017	0.498116886211654	57.3672806067172	51.8418201516793	39.2039258451472	33.5696110505271
37502	0.220798474165701	0.220951547065089	14.6380270485282	15.115354017502	7.44807514221458	7.17026061648366	0.226498423705259	0.223999529044671	14.2772511848341	14.6919431279621	6.70368500757193	6.89550731953559
37503	0.191838944951693	0.195472154766321	11.5758754863813	13.0350194552529	4.46899736147757	5.35949868073879	0.160803002682892	0.154987101961632	8.33333333333333	7.84313725490196	3.06306306306306	2.87469287469287
37504	0.289869618735143	0.244575336309416	22.6899383983573	18.2751540041068	13.7731678286006	10.1513348070056	0.29721896639045	0.26314029054648	23.5467980295566	20.1477832512315	13.9230071717088	11.202703816668
37505	0.231589127580325	0.213470666110516	16.9464428457234	14.6282973621103	8.80689469431726	7.33907891193105	0.236203815941651	0.225095164798891	16.382252559727	15.6996587030717	8.37126137841352	8.06241872561769
37506	0.322499405712851	0.272014050714431	28.680981595092	24.4631901840491	16.3372169132085	13.3656237727451	0.346838380031763	0.281384780923737	27.4	23.2	15.5747418317251	12.4343998645675
37508	0.240514737154756	0.221809404503022	18.9121338912134	14.8117154811715	10.1697273233166	7.0534223706177	0.299120157112166	0.254877284706868	22.0086496876502	17.6838058625661	12.2432344310401	9.43104010433649
37510	0.192380113527179	0.190553394611925	11.8343195266272	11.4644970414201	5.51141379745239	5.4483541430193	0.213133330936032	0.199063832833932	14.2541436464088	13.4254143646409	6.64069922097663	6.09918297548926
37512	0.234924999790059	0.217187534189887	17.845554834523	17.2615184944841	8.56519367157665	8.00872885979269	0.236347068815607	0.201844959532561	16.2003903708523	14.053350683149	7.57108221291602	6.02821247520388
37513	0.315837967395783	0.305291932821274	27.8309409888357	24.9601275917065	15.4492478655644	13.9178750508199	0.330713209320497	0.32083387335361	30.0420168067227	29.8844537815126	17.2558098121271	16.6681506544386
37514	0.203507314803022	0.204891366714781	11.9266055045872	11.7597998331943	5.91230551626591	5.85572842998586	0.173937024149512	0.169038000516593	9.03337169159954	9.03337169159954	4.01004928012368	3.70084066093342
37516	0.265630938883485	0.2306687821602	21.328125	17.5	12.2578933404086	9.15362165030512	0.291697986464243	0.263893341897307	24.7328244274809	21.2213740458015	14.8192667639736	11.9687473169056
37517	0.235151170103839	0.230918961492452	18.2758620689655	17.3793103448276	8.72913992297818	8.14564126502509	0.229447353759716	0.225230760786725	14.7733333333333	15.1466666666667	6.95115405260333	7.26426910001789
37518	0.289340006894079	0.246129434684227	21.7993079584775	17.9930795847751	11.3167259786477	8.78291814946619	0.370233270414373	0.320626419416086	31.6520844055584	26.3510036026763	19.8801979338484	15.8954770379373
37519	0.203305619103568	0.187288204474109	15.3739612188366	13.2963988919668	6.04548619169181	5.18681828730564	0.190459644378618	0.175048250387343	10.5111591072714	10.0791936645068	4.44742293164372	4.09406604118436
37521	0.261638488154858	0.243963033892214	22.4031007751938	20.3100775193798	10.6479677963901	9.62212699649396	0.288918793683543	0.266802001350066	25.4557291666667	22.0703125	13.1812725090036	11.2124849939976
37523	0.20610599219799	0.19186331845563	15.4101077050539	11.7647058823529	6.56770760397703	5.13933622741913	0.224181135127134	0.204773701228308	14.3643873336393	12.8499311610831	6.24572600866196	5.75184256515462
37524	0.299192985892296	0.286783498028914	25.6368118323747	23.9934264585045	13.6716583471991	12.2850804215197	0.345437594063771	0.316014425265484	28.2795698924731	25.6451612903226	18.2106886852373	16.2417203520552
37525	0.33837845679876	0.31507484896763	32.7462491846053	27.8538812785388	17.7469825659365	14.450156459544	0.351216850147859	0.318646107523425	35.2941176470588	31.0924369747899	18.7234967924323	16.4618897466565
37526	0.407913161551251	0.33557901487631	41.5753424657534	32.5342465753425	24.8393021120294	18.2736455463728	0.417998723842047	0.365889985140387	42.8275862068966	36.0689655172414	26.3570425830604	20.7416939635002
37527	0.197591306517522	0.167665284126997	13.1305044035228	11.609287429944	5.92970217332976	4.86986852696539	0.196133187352613	0.177917478900206	12.1004566210046	10.958904109589	5.60420315236427	4.64478793878017
37528	0.242579212205277	0.215901592125495	20.0263504611331	17.1277997364954	10.7067098358826	8.5408060734621	0.255582671439232	0.237637849654569	21.0907067334446	18.3639398998331	10.8564988730278	9.13786626596544
37529	0.272334871272887	0.261887261944432	22.2480620155039	21.3178294573643	11.1197916666667	11.2369791666667	0.272399451495347	0.243514342754373	21.0927004030452	19.7044334975369	11.7746782769515	10.7806118517377
37530	0.243719095313871	0.231199968908284	20.8	19.6666666666667	9.70873786407767	8.88128861429832	0.253355222581713	0.231476063253703	19.8224852071006	18.4615384615385	9.47250736863502	8.58827116576888
37532	0.246387516955535	0.217788141717513	15.0554675118859	13.2329635499208	7.5096631695196	6.00496963003865	0.239097542556876	0.212420142575162	17.6361957525392	15.6509695290859	8.17654437127626	6.9379115710254
37533	0.188262210199327	0.174854242891976	11.9228118538939	10.6133700895934	5.52140122955574	4.81382670223872	0.231110687981895	0.210552711317197	15.9488878371983	14.2924751538098	7.40711399825715	6.59906519844728
37534	0.290320012718439	0.270201225299388	23.3009708737864	21.882001493652	12.7196238554813	11.6060381093789	0.242264106296576	0.222707408017073	18.4420459877992	16.7057719380573	9.96509044747699	8.59251031418597
37535	0.241458415985107	0.215141092285965	18.5619955979457	15.7740278796772	9.25695825049702	7.38071570576541	0.235606017392441	0.196586813049276	18.6920980926431	14.1689373297003	9.27195866604039	6.39736965711602
37536	0.278761796929218	0.227850668960147	23.3134073441503	17.4210076857387	11.6478490781764	7.88909532656853	0.263785811435235	0.20463843097943	21.1936662606577	14.0629313844905	11.2027027027027	7.30405405405405
37538	0.234549050927162	0.219268058538437	17.5855513307985	15.9695817490494	9.61968680089485	8.11760945989134	0.239659028136965	0.220333509477488	18.0056710775047	14.3194706994329	10.1149053244862	7.48502994011976
37539	0.388431855943054	0.377261524088681	34.1642228739003	33.0645161290323	20.6647044395389	20.149619818494	0.387819201883042	0.362564394984282	36.4700146270112	34.2759629449049	22.9347916148811	21.3273676360925		



==> figure/per_speaker/wer_summary_pre_adapt_dual_adapt_1_min_no_val_minet.csv <==
spkid,prevalloss,postvalloss,prevalwer,postvalwer,prevallcer,postvalcer,pretestloss,posttestloss,pretestwer,posttestwer,pretestcer,posttestcer
37275,0.2683954139550527,0.24329393108685815,19.51219512195122,12.195121951219512,7.942973523421589,4.0733197556008145,0.278157088175877,0.2598283461381479,23.37278106508876,21.203155818540434,12.069255337031434,10.43872919818457
37300,0.22150539855162305,0.21171883245309192,22.0,20.0,9.76027397260274,8.904109589041095,0.18559175108869877,0.16047333033444974,11.992263056092844,10.638297872340425,5.380154639175258,4.832474226804123
37306,0.18513352423906326,0.19830381870269775,15.384615384615385,15.384615384615385,5.206073752711497,4.1214750542299345,0.2016202894827494,0.18781201111582602,14.389140271493213,13.484162895927602,6.231906140484535,5.21103154045406
37325,0.20667635401089987,0.2052600830793381,27.17391304347826,18.47826086956522,15.667311411992262,9.864603481624759,0.2761780712910061,0.26768141433972276,24.242424242424242,22.766122766122766,13.715299784510078,12.20687032577006
37330,0.19191237787405652,0.1659134378035863,5.454545454545454,8.181818181818182,3.930817610062893,3.930817610062893,0.17282543331384664,0.15995408181506807,11.481481481481481,12.87037037037037,4.54336147352264,5.448963929393707
37341,0.42081958055496216,0.33430840571721393,43.956043956043956,31.86813186813187,25.0,17.748091603053435,0.36380120019117973,0.30457616129091813,32.070484581497794,26.34361233480176,18.42931937172775,14.674644727000748
37361,0.6137363115946451,0.5462816754976909,67.77777777777777,66.66666666666667,44.776119402985074,41.04477611940298,0.4791055358946326,0.4285919747625787,50.73409461663948,45.43230016313214,32.336994300013906,28.402613652161826
37366,0.14672519266605377,0.12266700466473898,8.035714285714286,8.035714285714286,2.8213166144200628,2.8213166144200628,0.15696696561315793,0.15490485662999356,9.018987341772151,9.177215189873417,3.6351619299405153,3.6615994712491737
37372,0.2686184247334798,0.27528664469718933,9.195402298850574,9.195402298850574,5.6672760511883,6.2157221206581355,0.2660064456554557,0.22077292974433335,21.103896103896105,18.506493506493506,10.245623558149003,9.187135296512416
37375,0.1864030460516612,0.15673457334438962,10.204081632653061,4.081632653061225,5.063291139240507,2.3508137432188065,0.25935868300901815,0.18811553211290732,16.628873771730916,12.16931216931217,8.186834338508918,5.0301552675478
37385,0.24296213686466217,0.19332296649614972,10.169491525423728,11.016949152542374,4.838709677419355,4.838709677419355,0.2261698804795741,0.1834149466634825,16.586151368760063,14.412238325281804,8.278598795840175,6.403940886699507
37386,0.20836421847343445,0.1910468687613805,11.11111111111111,11.11111111111111,6.065573770491803,4.754098360655738,0.21557228413543544,0.2024117724171707,14.429530201342281,12.667785234899329,7.617689015691869,6.975748930099857
37387,0.2677326798439026,0.24767491221427917,24.096385542168676,20.481927710843372,9.544468546637743,9.11062906724512,0.2927650917612071,0.2666363975574785,19.622905027932962,15.921787709497206,10.744490768314472,8.338296605122096
37393,0.23731983204682666,0.2277870625257492,14.423076923076923,15.384615384615385,7.8341013824884795,8.90937019969278,0.2302019586628776,0.21259735107926994,16.08231707317073,15.548780487804878,8.622663105684854,8.241129339946585
37398,0.21541894475618997,0.17201054592927295,11.34020618556701,10.309278350515465,5.206463195691203,4.308797127468582,0.16471461082498218,0.15470368252927758,10.1749837977965,10.239792611795204,3.4189895470383274,3.5278745644599305
37399,0.18790909151236218,0.14575498799482983,16.49484536082474,11.34020618556701,5.467372134038801,3.527336860670194,0.20815275377337494,0.17151427498438218,12.916666666666666,10.277777777777779,5.767869780608634,4.836046237320122
37401,0.3522520164648692,0.285093034307162,27.522935779816514,15.596330275229358,17.541229385307346,9.89505247376312,0.3643731152425046,0.2916505066830605,32.9277566539924,27.832699619771862,20.102415966386555,16.544117647058822
37407,0.49114519357681274,0.41184186935424805,54.76190476190476,38.095238095238095,32.0,22.4,0.6131189128055297,0.4911419807988057,67.12401055408971,52.45382585751979,48.74699010077588,36.72522964416302
37411,0.5106823643048604,0.48656555016835534,66.99029126213593,44.66019417475728,40.77669902912621,24.919093851132686,0.46504995961349915,0.35385495947396506,48.92227302416721,34.35662965382103,29.5368671056893,18.946345676346755
37413,0.25925296545028687,0.23737022280693054,23.46938775510204,20.408163265306122,10.935023771790808,8.874801901743265,0.2954288448086223,0.25241769810441805,20.409711684370258,16.38846737481032,10.222106767112612,7.403558903753734
37416,0.2206735263268153,0.1834371735652288,12.62135922330097,6.796116504854369,4.658901830282862,1.9966722129783694,0.19687484479264217,0.16554091736338186,13.256484149855908,11.311239193083573,5.604863221884498,4.486322188449848
37417,0.23957836627960205,0.20484371980031335,20.90909090909091,14.545454545454545,10.625,6.875,0.18919866507457303,0.16969795481971478,9.969088098918084,10.046367851622875,4.603614298905158,4.445323835905554
37419,0.1443982645869255,0.13752253850301105,7.6923076923076925,3.8461538461538463,2.6941362916006337,1.4263074484944533,0.19789193347096445,0.16995739469734522,13.482335976928622,10.526315789473685,6.388510585613471,4.543766249845239
37422,0.1093858356277148,0.10331905881563822,6.896551724137931,6.896551724137931,1.6071428571428572,1.6071428571428572,0.22899294465228368,0.21033113748755003,13.943990665110851,12.835472578763127,6.3488924050632916,5.636867088607595
37424,0.532216340303421,0.5189013183116913,35.714285714285715,35.714285714285715,20.845921450151057,23.26283987915408,0.4564795620928082,0.4299674572163745,44.91362763915547,35.38067818298145,28.213028169014084,21.764964788732396
37425,0.12857849150896072,0.11051307121912637,5.05050505050505,5.05050505050505,2.2764227642276422,2.926829268292683,0.15925112192829435,0.15461104316291965,7.620528771384137,8.631415241057542,3.160957545298241,3.8751487898426134
37429,0.1761351227760315,0.16814134518305462,10.204081632653061,10.204081632653061,3.6082474226804124,3.6082474226804124,0.153428027154626,0.1432213040723189,7.603092783505154,8.054123711340207,2.794826830337571,2.794826830337571
37431,0.3176315327485403,0.33373555541038513,31.57894736842105,31.57894736842105,14.462081128747796,12.874779541446209,0.31561401110319875,0.30614118306409743,26.98706099815157,26.432532347504623,14.38507745810939,14.005690799873538
37432,0.35149583220481867,0.23530581096808117,33.333333333333336,24.242424242424242,19.56882255389718,10.945273631840797,0.30370304195691433,0.24987086831339134,25.554187192118228,20.01231527093596,13.650433347090384,10.40033016921172
37434,0.2838869939247767,0.24688117702802026,17.391304347826086,18.26086956521739,10.81081081081081,9.90990990990991,0.2686496550647111,0.23017494558141782,20.66176470588235,18.08823529411765,10.876928867143395,8.781834148789361
37436,0.19568356374899545,0.1756686568260193,10.784313725490197,8.823529411764707,6.086956521739131,4.3478260869565215,0.31833329361367513,0.2891465736577265,26.573849878934624,25.66585956416465,15.8091202582728,14.588377723970945
37437,0.16323044647773108,0.14516333738962808,4.545454545454546,5.454545454545454,2.3494860499265786,2.643171806167401,0.21690834298528544,0.20140409595458897,16.250799744081895,15.163147792706335,7.57458989320709,7.200264229879996
37438,0.3400159776210785,0.28051230808099115,39.56043956043956,28.571428571428573,19.342359767891683,15.667311411992262,0.3798231287055639,0.3107493062031593,34.64968152866242,26.305732484076433,19.62636890702169,14.397680910457376
37444,0.23328161736329395,0.20570873220761618,17.094017094017094,17.094017094017094,7.440476190476191,8.333333333333334,0.37406580273410417,0.30113044391861915,29.45945945945946,26.824324324324323,18.440693535423126,15.994947755195774
37446,0.3757473031679789,0.3150964677333832,33.6283185840708,30.97345132743363,20.508982035928145,17.365269461077844,0.30366490840911864,0.280679584145546,24.430955993930198,21.851289833080425,13.638104967437108,11.952496488315669
37448,0.20860655109087628,0.21908921003341675,23.529411764705884,18.48739495798319,9.1164095371669,6.732117812061711,0.1837247224258524,0.17828271261283327,10.160771704180064,10.610932475884244,4.207920792079208,4.735256134309083
37452,0.3264555285374323,0.30249347289403283,25.892857142857142,18.75,15.01547987616099,9.287925696594428,0.2737145917424074,0.23835993235838324,19.59269662921348,17.696629213483146,10.651790957134468,9.23076923076923
37454,0.20619291067123413,0.19601296385129297,8.045977011494253,8.045977011494253,3.1683168316831685,4.554455445544554,0.24011230777049875,0.20311207292151864,16.23325453112687,13.317572892040976,8.480517729540246,6.242416071187812
37455,0.18461174517869952,0.18458921710650125,19.834710743801654,20.66115702479339,10.581222056631892,10.283159463487332,0.1679986184945813,0.16541941063823526,10.709219858156029,10.212765957446809,4.856269113149847,4.464831804281346
37456,0.5060974061489105,0.4456172585487366,40.0,43.529411764705884,25.523809523809526,28.19047619047619,0.466218924914536,0.39306841010325855,45.04504504504504,38.388388388388385,29.70011044091411,23.676832894401496
37458,0.374997357527415,0.302477036913236,27.559055118110237,25.19685039370079,15.972222222222221,13.75,0.3673943244167511,0.2781811329900036,29.459291485394655,22.49844623990056,16.58868566567418,11.707783921735432
37459,0.39835460484027857,0.3126211017370224,30.681818181818183,40.90909090909091,21.673003802281368,26.99619771863118,0.32421313094500015,0.2834255342366615,30.282861896838604,24.126455906821963,21.38888888888889,16.542145593869733
37460,0.23664216697216034,0.22884565591812134,17.72151898734177,20.253164556962027,8.560311284046692,6.42023346303502,0.25475519214883263,0.21953598580058709,16.27358490566038,16.037735849056602,8.339882121807465,7.278978388998035
37461,0.24524144331614178,0.20835143327713013,17.142857142857142,11.428571428571429,9.5,5.333333333333333,0.2373762064858485,0.18483250529358264,15.365239294710328,11.335012594458439,8.075335397316822,5.564155486756106
37465,0.3463892340660095,0.36639847358067834,30.0,40.0,21.666666666666668,26.060606060606062,0.4139753905711348,0.3620598468515607,39.57725947521866,35.8600583090379,25.80035291152004,22.951852785480213
37466,0.5129310389359791,0.43543171882629395,52.54237288135593,34.74576271186441,35.40090771558245,20.726172465960666,0.41274310525779345,0.34447768666758777,39.95171997585999,28.48521424260712,24.56140350877193,17.261904761904763
37468,0.20479144155979156,0.2228860358397166,11.650485436893204,9.70873786407767,3.9867109634551494,2.6578073089700998,0.17977396846245744,0.17332200294938585,10.731975784259769,10.291689598238856,4.88599348534202,4.485807352256864
37469,0.31140032783150673,0.22246722131967547,34.146341463414636,19.51219512195122,20.251396648044693,11.033519553072626,0.34021060226868205,0.2239328294675402,29.5364238410596,14.172185430463577,15.991140642303433,7.043189368770764
37471,0.27815206348896027,0.22176632285118103,25.49019607843137,14.705882352941176,15.193798449612403,6.511627906976744,0.3239051327109337,0.2349447389762547,30.06756756756757,19.45945945945946,17.639680729760546,10.88939566704675
37472,0.2006760537624359,0.17732157806555432,12.149532710280374,14.018691588785046,7.153965785381026,7.9315707620528775,0.12943433478283597,0.12602100081932863,5.6253740275284265,6.822262118491921,1.9114790963916999,2.964325871409588
37473,0.2065374155839284,0.1937583933273951,16.3265306122449,13.26530612244898,9.22509225092251,6.826568265682657,0.28846609308350857,0.2468989960474076,18.758526603001364,17.598908594815825,10.146769906390848,8.852421125621172
37475,0.2583235154549281,0.22201061745484674,18.095238095238095,17.142857142857142,9.91869918699187,10.40650406504065,0.2657684491890849,0.23943738199093123,23.512123438648054,22.1895664952241,12.593248198255152,11.784043494752813
37476,0.3222439090410868,0.2477410187323888,17.91044776119403,11.194029850746269,11.125485122897802,6.338939197930142,0.2510768770594007,0.22326529228179023,20.702005730659025,17.406876790830946,10.557184750733137,9.50635386119257
37478,0.42038544267415995,0.39987583458423615,44.53781512605042,41.1764705882353,27.862068965517242,22.344827586206897,0.3805761700091156,0.3480106087914413,36.111111111111114,33.3994708994709,20.51077414205906,19.71268954509178
37480,0.40820532043774926,0.2916508615016937,30.48780487804878,24.390243902439025,18.580375782881003,16.075156576200417,0.46450576773318253,0.38925179770297313,48.025959978366686,37.10113574905354,30.67043177263618,22.126070322463107
37481,0.2875133864581585,0.2389770895242691,33.07086614173228,23.62204724409449,22.676056338028168,17.464788732394368,0.3056312652734612,0.2359794395760848,27.471751412429377,20.056497175141242,16.120876474837466,11.052251384541295
37482,0.20239407817522687,0.15679083267847696,15.151515151515152,7.070707070707071,8.363636363636363,4.363636363636363,0.21676616844805827,0.16313729384406034,14.170692431561998,8.964036500268385,6.921348314606742,3.802247191011236
37483,0.1402077997724215,0.11829789727926254,4.761904761904762,4.761904761904762,2.2566995768688294,2.6798307475317347,0.2132492903620005,0.19315351860686442,16.0318362706083,14.383172256964183,7.911940011536243,6.7390886368006155
37484,0.16391494870185852,0.15140968561172485,9.278350515463918,6.185567010309279,4.802744425385935,3.4305317324185247,0.1611738058810051,0.1567031477947208,8.79746835443038,9.620253164556962,3.184579928765975,3.9702493190865282
37485,0.2264927178621292,0.20645199219385782,14.634146341463415,18.69918699186992,7.381615598885793,10.724233983286908,0.21131686214974388,0.18679294722857842,14.33002481389578,12.841191066997519,6.236127259274918,5.189726244583025
37489,0.31618589659531915,0.3592251638571421,28.0,27.2,16.285714285714285,13.714285714285714,0.3580324296863414,0.31056191624166124,30.94951923076923,27.82451923076923,18.132319704129856,16.00575303061434
37490,0.23702062666416168,0.24078182379404706,19.318181818181817,15.909090909090908,10.275229357798166,7.522935779816514,0.32261955055097713,0.27844005922476445,24.073107049608357,21.357702349869452,13.46928058813233,11.745142657097848
37492,0.13791403671105704,0.12487363815307617,5.882352941176471,7.563025210084033,2.2130013831258646,4.149377593360996,0.2127270790282638,0.17478668147232398,15.070921985815604,11.82033096926714,6.367265469061876,4.870259481037924
37493,0.33274767796198523,0.3271012008190155,23.232323232323232,21.21212121212121,13.846153846153847,9.743589743589743,0.3000649302795127,0.26707783921344874,22.741935483870968,20.483870967741936,12.777625445571703,11.598574170551139
37494,0.416993369658788,0.3749724626541138,34.35114503816794,30.53435114503817,22.20744680851064,19.414893617021278,0.35641860910691303,0.3087699871277436,31.529411764705884,26.470588235294116,17.13290194126431,14.26580388252862
37495,0.19411633412043255,0.17858721812566122,10.679611650485437,7.766990291262136,4.647160068846816,4.475043029259897,0.1772908057644963,0.16351244948804375,9.426811937470394,9.095215537659877,4.003183446080382,3.740549144448866
37496,0.22755069037278491,0.23546230792999268,21.0,18.0,9.0311986863711,9.852216748768473,0.2725465593541542,0.2480541537447672,20.278637770897834,16.821465428276575,11.686377573368375,9.286027157249233
37497,0.15302011370658875,0.13750530779361725,4.901960784313726,3.9215686274509802,1.0968921389396709,0.7312614259597806,0.16149714532099216,0.15335629199992631,8.349146110056926,8.633776091081593,3.314476934108836,3.26667197832842
37498,0.2838194966316223,0.24220702548821765,20.18348623853211,19.26605504587156,9.53125,11.71875,0.2933938250630753,0.2691479353555317,20.71232876712329,19.28767123287671,10.743567995476392,9.98963339930261
37501,0.5429092148939768,0.4329962035020192,42.99065420560748,31.77570093457944,29.3354943273906,20.421393841166935,0.5459833940291132,0.48742578561696626,56.28385698808234,50.433369447453956,37.858960378044344,34.20574336604871
37502,0.1702314515908559,0.17027586698532104,8.928571428571429,7.142857142857143,3.235747303543914,3.235747303543914,0.22256187883665754,0.22442870443484877,14.336492890995261,15.28436018957346,7.006562342251388,7.46087834427057
37503,0.1463844155271848,0.12431226670742035,7.368421052631579,6.315789473684211,3.663003663003663,3.47985347985348,0.1567830959284627,0.1470848749215539,8.382352941176471,8.480392156862745,2.8173628173628176,3.013923013923014
37504,0.4027271419763565,0.2481200397014618,37.3134328358209,16.417910447761194,20.338983050847457,10.411622276029055,0.30374627287319195,0.28020775532691244,24.38423645320197,21.08374384236453,14.516527903717748,11.977578105679664
37505,0.32212308049201965,0.2933284689982732,16.831683168316832,16.831683168316832,9.018987341772151,9.177215189873417,0.23574591151525065,0.228686010829874,16.577279375914188,17.64992686494393,8.159947984395318,9.00520156046814
37506,0.39701049526532495,0.37610194087028503,47.82608695652174,34.78260869565217,24.492753623188406,19.855072463768117,0.33238675175829147,0.2894665063061614,29.6,24.5,16.641273065854072,13.289317758591501
37508,0.18415867537260053,0.14920920133590698,19.801980198019802,13.861386138613861,10.172143974960877,4.851330203442879,0.2890359770084165,0.2523668342337162,20.71119654012494,17.34742912061509,11.835670035865666,8.852298663188783
37510,0.16212932765483856,0.14266692474484444,7.246376811594203,7.246376811594203,3.7831021437578816,3.278688524590164,0.22065904068981287,0.19513334215462552,14.917127071823204,13.701657458563536,6.859205776173285,6.517195515865476
37512,0.2255059815943241,0.2924763858318329,19.708029197080293,24.087591240875913,7.263922518159807,9.806295399515738,0.2313710872134935,0.19794545075154457,16.460637605725438,14.769030579050098,7.372713246638748,6.557196385276614
37513,0.34198451042175293,0.3370216389497121,38.83495145631068,33.00970873786408,19.725557461406517,14.408233276157805,0.3335811870779779,0.303028886160139,30.93487394957983,28.886554621848738,17.487311904549905,15.9469325972754
37514,0.22672539576888084,0.2167372014373541,13.636363636363637,15.454545454545455,7.132018209408194,9.711684370257966,0.16836848433706017,0.17944584822370882,9.321058688147296,11.795166858457998,3.7491545076819017,5.237220987535028
37516,0.22840162118275958,0.18418129285176593,23.364485981308412,16.822429906542055,12.285714285714286,8.857142857142858,0.29294506879271687,0.2569601599831841,25.39440203562341,20.458015267175572,15.291491371168542,11.771271572078646
37517,0.20823068916797638,0.20070358117421466,15.909090909090908,15.151515151515152,7.207207207207207,6.94980694980695,0.23324241930212086,0.2148508146062665,14.986666666666666,15.413333333333334,6.933261764179639,7.20164609053498
37518,0.2819701631863912,0.24017486969629923,26.363636363636363,15.454545454545455,13.910355486862443,8.500772797527048,0.37907165771021567,0.31154899482421045,32.68142048378796,25.681935151827073,20.30558208177793,15.635037763694765
37519,0.21194514259696007,0.17751682549715042,13.934426229508198,9.01639344262295,5.104712041884817,3.6649214659685865,0.1883907433628112,0.1683550450748713,11.303095752339813,10.007199424046076,4.715486779578408,3.7041549896429875
37521,0.2460842728614807,0.2571088870366415,26.89075630252101,24.369747899159663,13.456090651558073,10.19830028328612,0.29744542837142945,0.262253159766688,25.260416666666668,22.526041666666668,13.397358943577432,11.212484993997599
37523,0.17801977694034576,0.15973247587680817,15.596330275229358,12.844036697247706,8.279220779220779,6.98051948051948,0.2200094078930371,0.18588332999408522,13.951353832033043,12.574575493345572,6.260922422308335,5.508699946812552
37524,0.2882136404514313,0.3577109972635905,26.0,22.0,13.665594855305466,12.540192926045016,0.32807949498677846,0.3137386102324878,26.50537634408602,27.473118279569892,16.822429906542055,16.56836947645404
37525,0.4192661792039871,0.35811708867549896,39.59731543624161,26.174496644295303,23.013048635824436,16.251482799525505,0.355603501150334,0.31808642630238787,34.906270200387844,33.87201034259858,19.082309448733284,17.744916820702404
37526,0.4478325843811035,0.36321353912353516,40.57971014492754,34.05797101449275,26.5044814340589,19.97439180537772,0.4149702570134108,0.3689863869360279,41.86206896551724,37.310344827586206,25.444548432381843,21.899859616284512
37527,0.1700622985760371,0.1333109736442566,6.306306306306307,4.504504504504505,4.538341158059468,2.347417840375587,0.19375756885589013,0.16195178889272885,13.333333333333334,10.182648401826484,6.289499733495774,4.225995583644255
37528,0.2646859139204025,0.22063348442316053,24.475524475524477,20.27972027972028,12.938331318016928,9.4316807738815,0.25035640761949307,0.2319061410461746,21.758486366165833,20.478575403450193,11.52329075882795,10.311795642374154
37529,0.23512519896030426,0.24343072374661764,13.385826771653543,12.598425196850394,6.50730411686587,7.702523240371846,0.27912951741032066,0.25036329837842575,22.212270488132557,18.7192118226601,12.791862526007552,9.986899899822763
37530,0.22776145115494728,0.1847249735146761,12.142857142857142,10.714285714285714,4.127358490566038,3.30188679245283,0.24988733517167017,0.21490836134295407,19.40828402366864,16.68639053254438,9.381034657993698,7.480435003557272
37532,0.21944953997929895,0.19590914746125537,10.81081081081081,11.711711711711711,4.281345565749236,5.351681957186544,0.23663065179390627,0.2110510369141896,16.897506925207757,15.789473684210526,7.964879272499216,6.9065537786139855
37533,0.16212992370128632,0.136286199092865,9.62962962962963,11.11111111111111,2.955082742316785,4.846335697399527,0.23500737318016124,0.21377812650926564,16.516800757217226,15.286322763842877,7.826982492276004,7.177374633605323
37534,0.21706396341323853,0.1883237473666668,14.173228346456693,14.960629921259843,5.333333333333333,5.466666666666667,0.24534036291715422,0.212076267752892,19.47442515251056,16.37728765837635,10.464931767692796,7.989527134243097
37535,0.24565080801645917,0.18828642368316653,16.53543307086614,13.385826771653543,7.901907356948229,7.356948228882834,0.22496501893304569,0.18878817549963883,18.74659400544959,15.5858310626703,9.065288868013152,7.130108031939878
37536,0.19439649581909182,0.17831064263979596,17.54385964912281,11.403508771929825,10.487444608567209,5.317577548005908,0.2726074944070558,0.21919565391318305,22.289890377588307,17.66138855054811,11.486486486486486,8.763513513513514
37538,0.3128909866015116,0.2923486977815628,25.714285714285715,30.476190476190474,14.784053156146179,18.272425249169434,0.2411494404444554,0.20883480674160537,17.107750472589792,14.508506616257089,9.346172519825215,7.889626153099207
37539,0.415650486946106,0.3571391006310781,31.932773109243698,31.092436974789916,16.793893129770993,18.3206106870229,0.38629799851714974,0.3440159173174338,37.54266211604096,34.42223305704535,23.74678929488773,21.36051039854172


==> figure/per_speaker/wer_summary_pre_adapt_lora_1_min_no_val_minet.csv <==
spkid,prevalloss,postvalloss,prevalwer,postvalwer,prevallcer,postvalcer,pretestloss,posttestloss,pretestwer,posttestwer,pretestcer,posttestcer
37275,0.2844657003879547,0.23209257423877716,17.073170731707318,17.073170731707318,7.128309572301426,6.924643584521385,0.29470323010818245,0.25146921247858356,23.570019723865876,18.441814595660748,12.47268448478736,9.463775424441083
37300,0.26157688597838086,0.2583962082862854,21.0,21.0,9.931506849315069,8.732876712328768,0.21617840525383758,0.21083574493726098,12.572533849129593,12.282398452611218,5.798969072164948,5.283505154639175
37306,0.20691978186368942,0.2062741219997406,15.384615384615385,10.256410256410257,7.809110629067245,4.989154013015185,0.24011561281692523,0.22140060393856117,16.289592760180994,13.665158371040723,6.856620447965869,5.424348621057443
37325,0.2547985514005025,0.22145176927248636,20.652173913043477,16.304347826086957,14.313346228239846,11.798839458413926,0.33007570406218534,0.31785172080042,27.972027972027973,25.174825174825173,15.553302066168083,14.171631385473445
37330,0.19495982428391775,0.19287944336732227,10.909090909090908,10.0,5.50314465408805,4.716981132075472,0.19369793078391856,0.17945145896755824,14.074074074074074,11.666666666666666,5.740598618572525,4.4052187260168845
37341,0.40981964270273846,0.35483798384666443,46.15384615384615,37.362637362637365,26.33587786259542,21.374045801526716,0.38230980301187145,0.3215106919407843,32.070484581497794,28.81057268722467,19.356768885564698,16.170531039640988
37361,0.517713189125061,0.5196078022321065,57.77777777777778,56.666666666666664,38.059701492537314,35.26119402985075,0.499365338124335,0.4732474035272996,53.1810766721044,50.97879282218597,34.227721395801474,32.1562630335048
37366,0.1846922934055328,0.15892529239257175,8.035714285714286,4.464285714285714,2.9780564263322886,1.2539184952978057,0.17064598597910088,0.16879991286474733,9.651898734177216,9.335443037974683,3.8334434897554526,3.7805684071381362
37372,0.2647054692109426,0.22760624190171558,13.793103448275861,12.64367816091954,7.495429616087751,5.301645338208409,0.3083485538124019,0.2759195425444178,23.62012987012987,17.532467532467532,10.707015877323924,7.938661962274392
37375,0.25601689517498016,0.19653068979581198,13.26530612244898,8.16326530612245,5.424954792043399,2.3508137432188065,0.2501362978025924,0.20492536724768864,15.873015873015873,12.471655328798185,7.84036956242782,5.440780187347619
37385,0.26606025298436486,0.2549161414305369,11.864406779661017,11.864406779661017,5.278592375366569,5.131964809384164,0.23687081655551653,0.21664429931291213,16.42512077294686,13.92914653784219,7.402846195949644,5.842911877394636
37386,0.18851164480050406,0.1972834418217341,8.333333333333334,8.333333333333334,2.7868852459016393,3.7704918032786887,0.23823389025138952,0.23427076165431301,16.44295302013423,14.59731543624161,9.728958630527817,7.589158345221112
37387,0.3060232698917389,0.3173411786556244,28.91566265060241,25.301204819277107,14.316702819956616,13.66594360086768,0.34776077123609833,0.2939294208343148,26.3268156424581,19.134078212290504,15.044669446098869,10.708755211435378
37393,0.23951611916224158,0.2305688659350077,16.346153846153847,14.423076923076923,9.98463901689708,7.373271889400922,0.24272009951330847,0.224022813772751,15.853658536585366,15.396341463414634,8.177540378990207,7.732417652295561
37398,0.19610211749871573,0.2056346833705902,7.216494845360825,9.278350515463918,3.2315978456014363,4.488330341113106,0.18566265469100202,0.1878038076113681,11.341542449773168,11.730395333765392,3.8871951219512195,4.1485191637630665
37399,0.20352353155612946,0.17599579691886902,14.43298969072165,13.402061855670103,5.114638447971782,3.7037037037037037,0.2408634478739206,0.20951064481683396,16.38888888888889,11.38888888888889,7.32484076433121,4.847841472045293
37401,0.28230903546015423,0.23492368559042615,20.18348623853211,15.596330275229358,12.293853073463268,7.646176911544228,0.38028334472023084,0.34357734097809123,34.06844106463878,32.47148288973384,19.94485294117647,18.36922268907563
37407,0.5915589779615402,0.4571005403995514,45.23809523809524,41.666666666666664,27.8,23.6,0.6392189536024544,0.5580167711657635,68.49604221635884,59.52506596306068,47.03469187550165,40.907874788192274
37411,0.5922890702883403,0.5800698200861614,74.75728155339806,61.16504854368932,47.41100323624595,35.59870550161812,0.47539683933376436,0.3928126723419691,48.399738732854345,33.96472893533638,30.173809780848536,19.745222929936304
37413,0.30615127583344776,0.2947414020697276,33.673469387755105,29.591836734693878,16.48177496038035,13.946117274167987,0.3248518493794302,0.2830860413440312,22.382397572078908,18.28528072837633,11.378101052084686,8.663462787374984
37416,0.33134068051973975,0.24159488081932068,13.592233009708737,10.679611650485437,5.324459234608985,3.826955074875208,0.2551356778669179,0.18855410293304836,16.06628242074928,12.103746397694524,8.51063829787234,5.37386018237082
37417,0.3559131820996603,0.2991507649421692,28.181818181818183,20.90909090909091,15.9375,10.0,0.20291472848289266,0.19183023286259865,14.219474497681608,12.982998454404946,6.371191135734072,5.698456667985754
37419,0.1485297903418541,0.1338369722167651,9.615384615384615,6.730769230769231,3.803486529318542,2.535657686212361,0.22264373067479865,0.17555206819222535,13.410237923576064,9.300648882480173,6.6361272749783335,3.9742478643060544
37422,0.1458589459458987,0.11766795814037323,4.597701149425287,4.597701149425287,1.4285714285714286,1.4285714285714286,0.25631368633957546,0.2325367332424648,16.277712952158694,14.819136522753793,7.8421677215189876,7.0609177215189876
37424,0.6287296414375305,0.5944269597530365,66.07142857142857,73.21428571428571,36.25377643504532,48.6404833836858,0.5108250278649454,0.4367560991380787,50.223928342930265,37.68394113883557,31.62411971830986,22.711267605633804
37425,0.12564494957526526,0.1296660676598549,5.05050505050505,3.0303030303030303,2.6016260162601625,1.951219512195122,0.1855330231013122,0.17567066633039052,9.020217729393469,8.320373250388803,3.9148260812061895,3.4651501124189923
37429,0.19196164111296335,0.19159889221191406,14.285714285714286,10.204081632653061,5.326460481099656,3.6082474226804124,0.16297067827670964,0.1646057897926988,8.505154639175258,8.054123711340207,3.1784305129329242,2.8277071459886014
37431,0.3463992774486542,0.338899036248525,44.21052631578947,41.05263157894737,21.869488536155202,19.047619047619047,0.34320793613081907,0.3232339521249135,30.036968576709796,26.98706099815157,16.69301296237749,14.732848561492254
37432,0.3094859520594279,0.27427895863850915,26.262626262626263,26.262626262626263,14.759535655058043,10.945273631840797,0.28250490272084644,0.26727982886777024,21.182266009852217,19.088669950738915,11.256706562113083,9.451093685513825
37434,0.24808620413144428,0.22578707337379456,13.91304347826087,13.043478260869565,8.408408408408409,7.807807807807808,0.2779563311773998,0.24622191952971312,21.91176470588235,16.985294117647058,11.290929619872037,8.129469326307866
37436,0.24980793396631873,0.22344212234020233,9.803921568627452,5.882352941176471,4.695652173913044,3.130434782608696,0.3527819809394996,0.31981271427947217,28.995157384987895,24.757869249394673,17.443502824858758,14.931396287328491
37437,0.17521940668423971,0.1636608988046646,6.363636363636363,7.2727272727272725,2.643171806167401,4.258443465491924,0.2479587542648252,0.23340671585016964,16.89059500959693,16.18682021753039,8.356269954860728,7.57458989320709
37438,0.43105419476826984,0.3693570097287496,41.75824175824176,37.362637362637365,23.597678916827853,19.148936170212767,0.40956888541783354,0.3271364932497068,34.968152866242036,25.286624203821656,20.635602319089543,14.021902512347005
37444,0.23094548781712848,0.2064064343770345,19.65811965811966,15.384615384615385,11.30952380952381,7.589285714285714,0.4009781081041841,0.3321963316030637,34.527027027027025,27.027027027027028,21.414628545183145,16.339418991847513
37446,0.3831063508987427,0.3517990708351135,30.088495575221238,23.008849557522122,17.365269461077844,11.22754491017964,0.29427336806058885,0.26951055598259016,24.734446130500757,21.244309559939303,13.52317711658792,10.943685353083897
37448,0.1940564215183258,0.18598947922388712,15.966386554621849,17.647058823529413,4.3478260869565215,4.908835904628331,0.19836301287370078,0.19573476724326608,10.418006430868168,10.996784565916398,4.412397761515282,4.369349978476109
37452,0.3733422656853994,0.30418286720911664,22.321428571428573,19.642857142857142,13.777089783281733,10.681114551083592,0.3100748026201912,0.2566343146964167,25.98314606741573,19.662921348314608,14.844392248972401,10.463887257780387
37454,0.21432814002037048,0.2220768431822459,11.494252873563218,10.344827586206897,5.148514851485149,4.752475247524752,0.23624626373679478,0.21979022045330746,16.86367218282112,14.42080378250591,8.655790750977484,6.660374814615073
37455,0.2161565870046616,0.201644999285539,20.66115702479339,19.834710743801654,9.985096870342772,10.283159463487332,0.19313630340275936,0.18081189002151843,11.702127659574469,10.851063829787234,5.223241590214068,4.477064220183486
37456,0.4979652464389801,0.3952837437391281,51.76470588235294,40.0,36.19047619047619,23.428571428571427,0.5171372814398066,0.4093649786553882,52.252252252252255,37.187187187187185,34.899328859060404,23.286041967547362
37458,0.4246156911055248,0.3022999962170919,44.881889763779526,29.133858267716537,25.416666666666668,13.88888888888889,0.4262552324016363,0.33773352857062355,37.78744561839652,26.041019266625234,21.958740961293067,13.409187579753297
37459,0.5049227078755696,0.41076420744260156,28.40909090909091,25.0,21.482889733840302,16.920152091254753,0.3915805032898709,0.31774666864239703,34.66444814198558,25.40210759844703,25.85249042145594,16.0727969348659
37460,0.361054003238678,0.25350692868232727,32.91139240506329,21.518987341772153,14.007782101167315,7.392996108949417,0.32942447949338854,0.23674105875837956,25.943396226415093,15.153301886792454,14.390962671905697,7.24950884086444
37461,0.3299538294474284,0.22725365559260047,20.0,15.238095238095237,12.166666666666666,8.333333333333334,0.2798007371394258,0.20640779733657846,17.984886649874056,12.241813602015114,9.631922944616443,5.822153422772618
37465,0.4229433834552765,0.3502548237641652,45.833333333333336,34.166666666666664,31.96969696969697,22.12121212121212,0.48034412452468145,0.43898259914583615,45.116618075801746,38.265306122448976,30.274766826317116,25.119737837156542
37466,0.4769180417060852,0.43830024202664686,56.779661016949156,44.067796610169495,37.216338880484116,27.534039334341905,0.5472144188768255,0.36271665795002045,55.5823777911889,28.304164152082077,37.44778613199666,16.311612364243942
37468,0.1616934637228648,0.17379649728536603,14.563106796116505,13.592233009708737,7.475083056478406,6.312292358803987,0.22616702626491422,0.18880860036474553,13.869014859658778,9.906439185470555,7.519776640297813,4.290367612843183
37469,0.3032645881175995,0.25776098296046257,31.70731707317073,13.821138211382113,19.972067039106147,8.240223463687151,0.3304288831691372,0.2424516744436102,26.29139072847682,16.423841059602648,14.651162790697674,7.464008859357697
37471,0.30201722184817,0.24286540349324545,22.54901960784314,17.647058823529413,12.55813953488372,8.372093023255815,0.3446319667572106,0.2613859311048244,28.04054054054054,20.54054054054054,16.77309007981756,11.45952109464082
37472,0.20556344091892242,0.18847056229909262,11.214953271028037,14.018691588785046,5.7542768273716955,6.376360808709176,0.15106066717551303,0.1507582596670359,6.762417713943746,6.7025733093955715,2.5554533374220587,2.4736788306245527
37473,0.23443296551704407,0.21107226858536401,12.244897959183673,9.183673469387756,7.749077490774908,4.428044280442805,0.32141426039471055,0.3047494334068229,21.759890859481583,19.37244201909959,11.730035825725182,9.53426557263377
37475,0.2938192983468374,0.2729397614796957,20.0,16.19047619047619,10.24390243902439,8.78048780487805,0.30008439860786446,0.2681583264899071,25.202057310800882,22.63041880969875,13.566822607156404,11.657605259830573
37476,0.3132038315137227,0.31102233131726587,25.37313432835821,29.104477611940297,12.807244501940492,15.782664941785253,0.265147889711598,0.256598923788514,18.911174785100286,17.621776504297994,10.483870967741936,9.579667644183774
37478,0.48325948417186737,0.44225989654660225,48.739495798319325,35.294117647058826,29.517241379310345,23.448275862068964,0.41446947176819254,0.3725486087302366,40.67460317460318,32.53968253968254,23.919735491962147,18.526963858168966
37480,0.44887141386667895,0.3254810720682144,43.90243902439025,25.609756097560975,26.7223382045929,14.405010438413361,0.5865937039742009,0.43320219388798503,64.68361276365603,40.02163331530557,40.96374567316451,24.67662597923119
37481,0.3069739155471325,0.28629427403211594,32.28346456692913,21.25984251968504,21.267605633802816,13.80281690140845,0.29440887931447746,0.24197610794351654,22.528248587570623,18.149717514124294,12.954490729593065,9.535275704310138
37482,0.29675082862377167,0.20401896039644876,19.19191919191919,12.121212121212121,10.909090909090908,6.0,0.24393153681673793,0.18686342283829366,16.10305958132045,10.037573805689748,8.18876404494382,4.3865168539325845
37483,0.14656256139278412,0.15372584760189056,5.555555555555555,6.349206349206349,3.8081805359661494,3.5260930888575457,0.23971764060358208,0.22006383516071812,17.851051733939737,14.610574189880614,8.671409344356855,6.767929244376082
37484,0.19254254301389057,0.18069346745808917,10.309278350515465,12.371134020618557,4.974271012006861,4.11663807890223,0.17266022255258437,0.18340938185622715,8.544303797468354,9.873417721518987,3.5512256442489,4.190236748376283
37485,0.25504608949025476,0.23865455389022827,15.447154471544716,8.94308943089431,8.07799442896936,4.596100278551532,0.22076596201255624,0.19867704754436263,14.516129032258064,11.910669975186105,5.950745164358947,4.566113518655533
37489,0.42600008845329285,0.41614875197410583,38.4,28.8,21.428571428571427,13.428571428571429,0.40283141418909435,0.330742432282139,36.77884615384615,31.06971153846154,22.80665707828231,18.235052393671666
37490,0.3707906901836395,0.28389445940653485,18.181818181818183,18.181818181818183,11.743119266055047,11.376146788990825,0.3517998619212046,0.31179867378539516,27.20626631853786,22.87206266318538,15.692280763171714,12.79537896026606
37492,0.16482406357924145,0.15799767275651294,8.403361344537815,4.201680672268908,2.4896265560165975,0.9681881051175657,0.2318060514982789,0.2191802025772632,16.016548463356973,13.711583924349881,7.3053892215568865,5.479041916167665
37493,0.32240913311640423,0.3078596542278926,25.252525252525253,26.262626262626263,14.017094017094017,13.504273504273504,0.29345383152768434,0.28601865695940476,21.236559139784948,20.483870967741936,11.516314779270633,10.958778905036104
37494,0.4139160215854645,0.4199798703193665,34.35114503816794,38.93129770992366,21.54255319148936,23.53723404255319,0.3411621321924031,0.35056899995543095,28.941176470588236,26.58823529411765,16.187157789945246,15.10204081632653
37495,0.14446244637171426,0.15805444618066153,5.825242718446602,4.854368932038835,2.9259896729776247,1.8932874354561102,0.1920107604935764,0.18405984483659277,9.474182851729038,9.000473709142586,3.8519697572622364,3.6132113012335854
37496,0.2880062560240428,0.24726996819178265,25.0,20.0,14.12151067323481,10.344827586206897,0.3124166362896198,0.24683983311420526,21.620227038183696,16.202270381836946,12.413491020586948,9.014454664914586
37497,0.16176716486612958,0.16697482268015545,7.8431372549019605,6.862745098039215,2.1937842778793417,2.376599634369287,0.17727041902134621,0.1636338648671397,9.108159392789373,8.823529411764707,3.2826069635885586,3.1312246036172415
37498,0.3398513297239939,0.2577689190705617,21.10091743119266,18.34862385321101,10.625,8.4375,0.3509681420507787,0.327844734635504,26.356164383561644,25.315068493150687,14.418999151823579,13.655640373197626
37501,0.5264803965886434,0.48124816020329786,35.51401869158879,37.38317757009346,19.773095623987032,22.852512155591572,0.5713563369071413,0.5184636075617904,57.313109425785484,53.737811484290354,37.849872773536894,35.44165757906216
37502,0.18278239170710248,0.21978320181369781,11.607142857142858,9.821428571428571,5.084745762711864,4.622496147919877,0.25257683803428377,0.23608589558357215,17.239336492890995,14.751184834123222,8.369510348308935,7.036850075719333
37503,0.16172999143600464,0.15292520076036453,6.315789473684211,6.315789473684211,2.93040293040293,2.93040293040293,0.1776081579762535,0.18294713243439384,8.333333333333334,8.823529411764707,3.1613431613431615,3.284193284193284
37504,0.33475321531295776,0.2766040712594986,32.83582089552239,31.34328358208955,19.612590799031477,17.433414043583536,0.3102993435026462,0.266379041977578,23.448275862068964,18.52216748768473,13.560300057703405,9.834308795647514
37505,0.33484598994255066,0.3244261145591736,19.801980198019802,20.792079207920793,10.917721518987342,9.651898734177216,0.26758327991845654,0.239722533209115,20.477815699658702,18.088737201365188,11.167100130039012,9.16775032509753
37506,0.4157733221848806,0.3933362464110057,49.56521739130435,39.130434782608695,28.26086956521739,20.144927536231883,0.3585759067234209,0.3011368979164893,30.15,24.95,16.21804638564415,12.806839343152193
37508,0.20883614321549734,0.17978322505950928,19.801980198019802,15.841584158415841,9.23317683881064,6.259780907668231,0.3066859697327784,0.25905276128311744,23.930802498798656,17.924074963959633,13.490381480273884,9.162047603521357
37510,0.25427307561039925,0.18626319617033005,12.318840579710145,10.869565217391305,5.044136191677175,4.791929382093317,0.24232678916412975,0.22146796267156676,15.524861878453038,14.806629834254144,7.609728291848755,6.8307049211476345
37512,0.2892526797950268,0.31622729822993273,27.00729927007299,22.62773722627737,10.895883777239709,9.685230024213075,0.2344064996769168,0.22398457472046762,15.159401431359791,13.793103448275861,6.810667842186467,5.7527000220409965
37513,0.38112692038218177,0.3444572786490122,30.097087378640776,22.33009708737864,20.58319039451115,14.065180102915951,0.40891252318139887,0.3357915211448357,37.60504201680672,30.462184873949578,23.25705636185558,17.39827263823346
37514,0.23267575167119506,0.21974817104637623,16.363636363636363,17.272727272727273,8.952959028831563,10.015174506828528,0.189043039589056,0.18392704715508798,9.666283084004602,9.781357882623706,3.9810609720745966,3.9037588172770317
37516,0.20991055419047674,0.16080154726902646,13.08411214953271,13.08411214953271,7.142857142857143,4.857142857142857,0.30008714505144063,0.25504156552456525,23.46055979643766,18.880407124681934,13.265218511204601,9.899544947196704
37517,0.23193439841270447,0.21988815565903985,15.151515151515152,21.21212121212121,6.306306306306307,8.751608751608751,0.25507511630996904,0.24265697076060297,17.706666666666667,17.546666666666667,8.436213991769547,8.337806405439256
37518,0.2933669090270996,0.25803730388482415,23.636363636363637,16.363636363636363,9.428129829984544,6.3369397217928904,0.3862603238240919,0.34765542398162086,33.45342254246011,29.747812660833763,21.043493358798507,17.770639812483722
37519,0.21830814331769946,0.28046154975891113,11.475409836065573,7.377049180327869,5.2356020942408374,2.356020942408377,0.21320871154005222,0.1915697653799556,13.678905687544997,11.303095752339813,5.7024491287924945,4.423053490922383
37521,0.3180493116378784,0.31055550277233124,28.571428571428573,30.252100840336134,12.039660056657224,12.322946175637394,0.2868346940506908,0.28660145792014485,24.479166666666668,22.330729166666668,12.593037214885955,10.768307322929171
37523,0.2097615549961726,0.19298825909694034,11.009174311926605,10.091743119266056,5.032467532467533,5.357142857142857,0.24719345213123467,0.21768041832024976,15.695273061037174,12.94171638366223,7.187903654737482,5.599878428690829
37524,0.34794194499651593,0.35266533493995667,21.0,19.0,10.932475884244372,11.093247588424438,0.39062165606480403,0.32674552102883636,34.73118279569893,26.344086021505376,21.91271209509119,15.760820252245713
37525,0.3858576789498329,0.38863286375999456,32.88590604026846,27.516778523489933,21.58956109134045,15.658362989323843,0.4015978870762363,0.3378552252779136,39.94828700711054,33.22559793148029,22.11590736109601,17.821028596281398
37526,0.4302017887433369,0.3815869788328806,46.3768115942029,36.95652173913044,28.040973111395648,21.76696542893726,0.4427262204406145,0.37388669173200667,43.86206896551724,36.13793103448276,26.708001871782873,20.90547496490407
37527,0.16692332923412323,0.16853995621204376,7.207207207207207,7.207207207207207,3.912363067292645,4.225352112676056,0.22428119015037734,0.19093495300797192,14.06392694063927,11.141552511415526,7.127084443767608,4.865605726033656
37528,0.3307560235261917,0.2915475256741047,33.56643356643357,29.37062937062937,14.631197097944376,11.729141475211609,0.2602776336635264,0.24283507678571145,20.979410127991095,18.697829716193656,11.081893313298272,8.921863260706235
37529,0.30273724595705664,0.2986006488402685,20.47244094488189,16.53543307086614,11.420982735723772,8.49933598937583,0.2893245974070091,0.2732619417222191,24.00358262427228,21.003134796238246,13.27733682669338,11.589735686214071
37530,0.261920178309083,0.195393530651927,13.571428571428571,11.428571428571429,4.952830188679245,4.245283018867925,0.2641655645896627,0.2410684968402356,20.059171597633135,17.810650887573964,9.187925602195346,7.958125825795304
37532,0.2151906241973241,0.2130224108695984,10.81081081081081,8.108108108108109,5.351681957186544,3.2110091743119265,0.28251129324021546,0.2486598422561867,21.191135734072024,17.54385964912281,10.708686108497961,8.41172781436187
37533,0.21106741577386856,0.2202470526099205,16.296296296296298,14.814814814814815,6.264775413711584,5.4373522458628845,0.24495287402037624,0.22800741602290203,16.753431140558448,14.86038807382868,8.2389289392379,7.0506218806939716
37534,0.2637676075100899,0.24985328689217567,20.47244094488189,15.748031496062993,9.866666666666667,7.866666666666666,0.2702433447425181,0.2347595771535848,21.210699202252464,17.08118254340685,11.623294192319898,8.822596001269439
37535,0.2667030294736226,0.20638510584831238,11.023622047244094,13.385826771653543,5.313351498637602,4.9046321525885554,0.24675605208847126,0.21995565682316637,18.637602179836513,15.149863760217984,9.32832315641146,6.726162517613903
37536,0.19423173864682516,0.1993610362211863,16.666666666666668,10.526315789473685,9.601181683899556,6.056129985228951,0.30300086991567343,0.23452499557874698,22.289890377588307,16.52456354039789,12.04054054054054,8.31081081081081
37538,0.37658975521723426,0.30879634122053784,34.285714285714285,36.19047619047619,20.764119601328904,19.269102990033222,0.2930053049707645,0.26459657731167824,22.117202268431,17.722117202268432,12.469655284026542,9.783136429843017
37539,0.36547842621803284,0.3693594336509704,28.571428571428573,29.41176470588235,16.33587786259542,16.946564885496183,0.4080250594351028,0.3836382982706783,36.81131155533886,35.34861043393467,23.705360841826167,22.885077471207225


==> figure/per_speaker/wer_summary_pre_adapt_spkcode_1_min_no_val_minet.csv <==
spkid,prevalloss,postvalloss,prevalwer,postvalwer,prevallcer,postvalcer,pretestloss,posttestloss,pretestwer,posttestwer,pretestcer,posttestcer
37275,0.27638642489910126,0.2356996387243271,18.29268292682927,7.317073170731708,6.720977596741344,2.0366598778004072,0.28405870842872205,0.26210845499923524,23.274161735700197,21.005917159763314,11.985207597915617,10.690872415532022
37300,0.22330496211846668,0.21832130352656046,23.0,21.0,10.273972602739725,9.246575342465754,0.18478338358302915,0.18085461645387102,11.60541586073501,11.218568665377177,5.154639175257732,4.961340206185567
37306,0.1828887015581131,0.20455611497163773,15.384615384615385,12.820512820512821,5.206073752711497,3.2537960954446854,0.2034740985299532,0.1935539129548347,13.846153846153847,13.122171945701357,6.049062928538778,5.180557671796435
37325,0.22796994447708133,0.194046214222908,20.652173913043477,20.652173913043477,12.18568665377176,11.798839458413926,0.27876764673645754,0.2772718207174991,24.32012432012432,23.31002331002331,13.664596273291925,13.043478260869565
37330,0.1951892723639806,0.19479689995447796,7.2727272727272725,7.2727272727272725,4.245283018867925,4.716981132075472,0.17349276190051946,0.1701342640536847,11.481481481481481,12.12962962962963,4.5587106676899465,4.727551803530314
37341,0.4170741240183512,0.34512537717819214,40.65934065934066,38.46153846153846,23.66412213740458,23.282442748091604,0.3614185152309283,0.3245761510871706,32.68722466960352,29.162995594713657,19.042632759910248,16.43979057591623
37361,0.5934611757596333,0.5314549207687378,68.88888888888889,57.77777777777778,44.776119402985074,37.87313432835821,0.48048882465809567,0.45989009918024154,51.876019575856446,44.45350734094617,33.296260253023775,27.70749339635757
37366,0.14661275843779245,0.13373208045959473,8.035714285714286,9.821428571428571,2.8213166144200628,3.761755485893417,0.1561076593787774,0.15431068124978448,8.939873417721518,8.386075949367088,3.595505617977528,3.1857237276933246
37372,0.27179431418577826,0.28884758055210114,9.195402298850574,11.494252873563218,6.581352833638026,6.581352833638026,0.26741970827182143,0.22885360161208695,20.77922077922078,18.425324675324674,10.164201384176957,8.820735513638214
37375,0.1849213888247808,0.15550372997919717,10.204081632653061,6.122448979591836,5.063291139240507,3.0741410488245933,0.25986890015445,0.21151138720817345,16.02418745275888,12.773998488284203,7.917361734890286,5.3894520723726425
37385,0.24021261433760327,0.22260508934656775,11.864406779661017,11.864406779661017,6.011730205278592,4.838709677419355,0.22771507732827076,0.1966285162830147,16.82769726247987,14.412238325281804,8.319649698960044,6.540777230432403
37386,0.2006382594505946,0.1718674600124359,9.25925925925926,9.25925925925926,3.9344262295081966,3.7704918032786887,0.2168410483614673,0.21536985139495565,13.926174496644295,12.332214765100671,7.403708987161198,6.790299572039943
37387,0.26913002133369446,0.24972768127918243,24.096385542168676,24.096385542168676,9.544468546637743,9.327548806941431,0.29558796070991655,0.2836975262942891,19.90223463687151,17.59776536312849,10.994639666468135,9.874925550923168
37393,0.2339996447165807,0.23884708185990655,13.461538461538462,14.423076923076923,7.373271889400922,7.680491551459293,0.23069875434798726,0.2216909566925745,15.396341463414634,15.548780487804878,8.063080249268728,8.406460638433169
37398,0.2176487197478612,0.20212523639202118,11.34020618556701,11.34020618556701,5.206463195691203,4.667863554757631,0.1647541563020272,0.16207676018480552,10.045366169799093,9.98055735580039,3.3536585365853657,3.4734320557491287
37399,0.19640455146630603,0.17336036016543704,16.49484536082474,12.371134020618557,5.467372134038801,3.7037037037037037,0.20820980988766838,0.18859527751371494,12.777777777777779,10.972222222222221,5.732484076433121,4.600141542816702
37401,0.3525278369585673,0.2794516285260519,31.192660550458715,14.678899082568808,19.340329835082457,9.145427286356822,0.36019375596622966,0.33792445454441156,32.77566539923954,28.288973384030417,19.787289915966387,17.318802521008404
37407,0.5019240230321884,0.4356551766395569,54.76190476190476,38.095238095238095,32.0,19.2,0.6188118311412191,0.533204965950812,66.49076517150395,54.67018469656992,48.015696067065015,38.25024525104789
37411,0.5026562511920929,0.44082874059677124,66.01941747572816,61.16504854368932,40.93851132686084,39.967637540453076,0.46521663639350985,0.4338397705491553,48.8569562377531,41.34552580013063,29.472093274317174,24.24700421029904
37413,0.2607728938261668,0.22771335144837695,23.46938775510204,23.46938775510204,10.935023771790808,10.142630744849445,0.2974667934174758,0.2779965562788583,20.409711684370258,18.588770864946888,10.339005065592934,9.325886478763476
37416,0.22033995886643729,0.2221602996190389,11.650485436893204,8.737864077669903,4.159733777038269,2.8286189683860234,0.19689499250704184,0.18619601893469798,12.752161383285303,11.311239193083573,5.665653495440729,4.680851063829787
37417,0.22912863393624622,0.2661641389131546,19.09090909090909,16.363636363636363,9.6875,8.125,0.18913993910570787,0.18501975485854893,9.8145285935085,9.969088098918084,4.537659939321989,4.564041683155256
37419,0.14238214492797852,0.15625349680582684,7.6923076923076925,4.8076923076923075,2.6941362916006337,1.7432646592709984,0.19579560464391346,0.17372235844914738,12.977649603460707,10.021629416005768,6.054228054970905,4.23424538813916
37422,0.10917816311120986,0.10776666551828386,2.2988505747126435,6.896551724137931,0.7142857142857143,1.6071428571428572,0.22984325237296244,0.214595673766769,13.652275379229872,12.252042007001167,6.299446202531645,5.350079113924051
37424,0.521465539932251,0.4810573160648346,48.214285714285715,51.785714285714285,28.3987915407855,29.60725075528701,0.4577019696560085,0.43989103952352016,45.361484325015994,40.56301983365323,28.53213028169014,24.779929577464788
37425,0.12737229466438293,0.12724775075912476,5.05050505050505,3.0303030303030303,2.2764227642276422,1.6260162601626016,0.16011494309813887,0.15921938973996386,7.542768273716952,7.620528771384137,3.160957545298241,3.1874090728739586
37429,0.1756350000699361,0.17156301935513815,11.224489795918368,10.204081632653061,3.7800687285223367,3.7800687285223367,0.15442132713222823,0.14717634047406755,7.603092783505154,7.989690721649485,2.772906619903551,2.761946514686541
37431,0.3222493628660838,0.29879766205946606,30.526315789473685,29.473684210526315,14.814814814814815,12.345679012345679,0.3125344160766826,0.2949069613502138,27.63401109057301,25.508317929759706,14.954157445463167,14.38507745810939
37432,0.3635006944338481,0.31173596779505414,33.333333333333336,27.272727272727273,19.734660033167497,14.096185737976782,0.3072964381796632,0.26909344327568213,25.061576354679804,20.62807881773399,13.309946347503095,10.74081716879901
37434,0.2966608256101608,0.23722977439562482,19.130434782608695,17.391304347826086,11.861861861861861,8.558558558558559,0.2633373836485239,0.2307160543707701,21.764705882352942,17.720588235294116,11.30347509722745,8.40546982812696
37436,0.20145206650098166,0.21192850669225058,10.784313725490197,10.784313725490197,6.086956521739131,6.434782608695652,0.31670229577205383,0.29354324873972254,27.4818401937046,24.031476997578693,16.20258272800646,14.114205004035513
37437,0.16232548157374063,0.16415013869603473,4.545454545454546,5.454545454545454,2.3494860499265786,2.9368575624082234,0.21630899462144104,0.21364674626572722,15.866922584772873,15.611004478566858,7.3874270615435425,7.222283386546295
37438,0.37374662359555566,0.3257153630256653,39.56043956043956,28.571428571428573,19.922630560928432,13.346228239845262,0.38448153155511383,0.3487411388897732,34.267515923566876,29.426751592356688,19.39016534249517,16.52351299119605
37444,0.2523760000864665,0.2022373775641123,17.094017094017094,17.94871794871795,7.440476190476191,8.18452380952381,0.3630810574018698,0.34475206589098467,30.33783783783784,27.7027027027027,19.244459754277184,17.131702836146516
37446,0.37984930475552875,0.36937639117240906,34.51327433628319,27.43362831858407,19.910179640718564,16.766467065868262,0.29965188950300226,0.29161971253156693,24.430955993930198,22.078907435508345,13.625335206231643,12.297280040863235
37448,0.20792949696381885,0.22853515048821765,23.529411764705884,18.48739495798319,9.1164095371669,6.872370266479663,0.1841135850974491,0.18940392466528075,10.418006430868168,11.639871382636656,4.3801119242359015,4.455445544554456
37452,0.3038717359304428,0.28246505558490753,25.892857142857142,25.892857142857142,13.777089783281733,13.003095975232197,0.2686556217306894,0.25817217693683936,19.52247191011236,18.469101123595507,10.581327069876687,10.146799765120376
37454,0.2087509532769521,0.21992116669813788,9.195402298850574,10.344827586206897,3.762376237623762,4.9504950495049505,0.23845774853794738,0.2335754702317303,15.602836879432624,14.814814814814815,8.264797087771337,7.307536739921801
37455,0.19243293007214862,0.20235386490821838,19.834710743801654,21.487603305785125,10.581222056631892,10.134128166915053,0.16816832020326902,0.17217443000387256,10.638297872340425,10.425531914893616,4.9296636085626915,4.672782874617737
37456,0.5125163644552231,0.4619007408618927,43.529411764705884,42.35294117647059,27.428571428571427,26.095238095238095,0.456462951514282,0.44485506407524394,44.094094094094096,41.791791791791795,29.00348313652196,27.516778523489933
37458,0.3719837466875712,0.3771473169326783,26.771653543307085,28.346456692913385,15.416666666666666,16.11111111111111,0.3642731167820113,0.32958559307041574,29.64574269732753,25.730267246737103,16.83326244151425,13.898341131433433
37459,0.4107191016276677,0.37176433702309925,36.36363636363637,38.63636363636363,24.524714828897338,23.76425855513308,0.32450534905517947,0.28860363331288924,30.837493067110373,25.568496949528562,21.762452107279692,17.978927203065133
37460,0.2361617535352707,0.23293879628181458,20.253164556962027,18.9873417721519,8.949416342412452,6.614785992217898,0.24987819988602472,0.22972561510992642,16.27358490566038,14.74056603773585,8.222003929273084,7.00392927308448
37461,0.24484243988990784,0.19094563523928323,16.19047619047619,13.333333333333334,8.833333333333334,7.166666666666667,0.23850210360006271,0.20836716466828398,15.566750629722922,12.443324937027707,8.247334021327829,6.114551083591332
37465,0.351375530163447,0.36149810751279193,30.833333333333332,39.166666666666664,20.757575757575758,25.151515151515152,0.4190817988029231,0.40403454138172995,38.411078717201164,36.588921282798836,25.560877237206956,23.607259894126543
37466,0.4954450925191244,0.4585265417893728,53.389830508474574,40.67796610169491,35.854765506807865,28.744326777609682,0.41425335570806415,0.39218848030559905,40.132770066385035,34.88231744115872,24.947786131996658,21.000417710944028
37468,0.20460037887096405,0.2292613387107849,11.650485436893204,12.62135922330097,3.9867109634551494,4.485049833887043,0.1792233565543917,0.17381115225625451,10.62190423775454,9.3010456796918,4.73708701721731,4.029781293624942
37469,0.3141782768070698,0.26733914762735367,34.146341463414636,21.951219512195124,19.972067039106147,12.150837988826815,0.33714753489756427,0.2632681251840386,29.735099337748345,18.013245033112582,15.980066445182723,8.981173864894796
37471,0.2785322964191437,0.22745568056901297,26.470588235294116,19.607843137254903,15.348837209302326,9.457364341085272,0.32499604148639205,0.2532486509833789,30.06756756756757,20.135135135135137,17.708095781071837,12.200684150513112
37472,0.198274627327919,0.22505665322144827,11.214953271028037,13.08411214953271,7.309486780715397,8.087091757387247,0.12948262510009306,0.1264218760606571,5.6253740275284265,5.206463195691203,1.8910354696923235,1.5332720024532351
37473,0.2050691768527031,0.21289006620645526,15.306122448979592,13.26530612244898,9.22509225092251,5.166051660516605,0.2911278417320562,0.2721380180270549,19.37244201909959,18.144611186903138,10.401016988327747,9.603605685889287
37475,0.26559601227442425,0.2816681067148844,18.095238095238095,18.095238095238095,9.59349593495935,8.617886178861788,0.2657645085092747,0.2574960885174347,23.732549595885377,22.116091109478326,12.49209761031736,11.935769376659502
37476,0.30679625272750854,0.30668602883815765,17.91044776119403,20.149253731343283,10.608020698576972,10.866752910737386,0.25137264830197487,0.23667563821456228,19.770773638968482,19.269340974212035,10.153958944281525,10.434995112414468
37478,0.42321205884218216,0.4246779531240464,40.33613445378151,40.33613445378151,27.03448275862069,22.620689655172413,0.3712105521041411,0.35785489119049446,35.78042328042328,34.72222222222222,20.522175350587162,20.704594687036828
37480,0.4067207376162211,0.3747137784957886,29.26829268292683,18.29268292682927,17.53653444676409,9.18580375782881,0.4695210856102079,0.40490892796736705,47.80962682531098,39.75121687398594,30.67954089998178,24.72217161595919
37481,0.3003000095486641,0.26915148459374905,34.645669291338585,25.19685039370079,23.52112676056338,17.887323943661972,0.2940429996412532,0.27958488553189303,27.471751412429377,23.587570621468927,15.964363111004094,14.339032025042139
37482,0.20140214264392853,0.18047075470288593,14.141414141414142,10.1010101010101,7.818181818181818,6.0,0.21576143403283596,0.1786963690749623,14.38539989264627,9.98389694041868,6.966292134831461,4.692134831460674
37483,0.13828699787457785,0.12119647363821666,5.555555555555555,3.9682539682539684,2.538787023977433,2.1156558533145273,0.2111146755161741,0.2132668594519296,15.747583854462762,15.122228538942581,7.748509901941934,7.363968467602384
37484,0.1670481264591217,0.161559800306956,9.278350515463918,8.24742268041237,4.631217838765009,4.288164665523156,0.1621421080457387,0.16328782519909735,8.79746835443038,9.240506329113924,3.289335847475382,3.624554787345485
37485,0.21968592206637066,0.22732346753279367,14.634146341463415,17.88617886178862,7.381615598885793,8.217270194986073,0.21188935484515115,0.19778339244079907,14.1439205955335,13.957816377171216,6.225557552055808,5.802769263291407
37489,0.3093569775422414,0.3363082905610403,29.6,29.6,17.571428571428573,15.0,0.351750768912144,0.33183567947111076,31.310096153846153,28.185096153846153,18.214505855763303,16.344770906102323
37490,0.24023370444774628,0.22450535496075946,19.318181818181817,20.454545454545453,10.275229357798166,10.275229357798166,0.32136894443796743,0.2977096059256132,24.12532637075718,21.2532637075718,13.661823910379836,11.578855242429547
37492,0.13786413272221884,0.12772533545891446,6.722689075630252,5.042016806722689,2.7662517289073305,1.5214384508990317,0.21497258413583048,0.20342452428303656,14.539007092198581,12.943262411347519,6.097804391217565,5.089820359281437
37493,0.36167295773824054,0.3457967837651571,25.252525252525253,25.252525252525253,13.504273504273504,13.846153846153847,0.2996943254728574,0.29862236888022026,22.795698924731184,22.258064516129032,12.887304633945709,11.973311397495658
37494,0.4141034682591756,0.42468174298604333,38.93129770992366,35.87786259541985,24.069148936170212,23.93617021276596,0.3539757600054144,0.335736348060891,31.470588235294116,30.11764705882353,17.162767546042808,15.908412145345944
37495,0.1909466634194056,0.1930351306994756,12.62135922330097,8.737864077669903,5.679862306368331,5.163511187607573,0.17631141029298292,0.17579126898199313,9.332070108953102,8.76361913784936,3.9156386788698767,3.533625149224035
37496,0.2266918470462163,0.24603258073329926,21.0,20.0,9.0311986863711,8.866995073891626,0.2791527193493959,0.25180061630359524,20.743034055727556,17.285861713106296,12.001752080595708,9.61892247043364
37497,0.15245844423770905,0.1502412954966227,3.9215686274509802,5.882352941176471,0.9140767824497258,2.1937842778793417,0.16290285023955672,0.1642655969730444,8.25426944971537,8.49146110056926,3.3304119193689745,3.210899529917935
37498,0.2872512539227804,0.28825585544109344,20.18348623853211,16.513761467889907,9.53125,7.96875,0.2941158954268215,0.28341278986170404,20.986301369863014,19.835616438356166,10.884930732258976,10.07445104137216
37501,0.5230619410673777,0.42683694760004676,35.51401869158879,38.3177570093458,25.93192868719611,25.769854132901134,0.547811771895589,0.5394523501564559,55.7421451787649,56.28385698808234,37.68629589240276,37.94983642311887
37502,0.16987845798333484,0.17453909416993457,8.928571428571429,7.142857142857143,3.235747303543914,3.6979969183359014,0.22176438561046002,0.22412298574864142,14.040284360189574,14.514218009478673,7.006562342251388,6.986370519939425
37503,0.14615607261657715,0.14083344737688702,7.368421052631579,7.368421052631579,3.663003663003663,3.663003663003663,0.15714479346533078,0.15933287514222647,8.284313725490197,8.333333333333334,2.85012285012285,2.9893529893529895
37504,0.393746018409729,0.3599458336830139,34.32835820895522,32.83582089552239,20.338983050847457,19.612590799031477,0.30290225074085303,0.29377098763800397,24.1871921182266,23.15270935960591,14.5000412167175,13.634490149204517
37505,0.3166903704404831,0.26497721175352734,18.81188118811881,21.782178217821784,9.968354430379748,9.49367088607595,0.2366539855900499,0.233742675599978,16.772306192101414,15.30960507069722,8.26560468140442,7.981144343302991
37506,0.40127701560656226,0.48661003510157264,49.56521739130435,47.82608695652174,25.507246376811594,24.492753623188406,0.33887268487918853,0.32411992981871385,29.4,26.9,16.243439986456746,14.660572202471643
37508,0.18492593367894491,0.17186857759952548,20.792079207920793,14.851485148514852,10.328638497652582,5.164319248826291,0.28787852551058385,0.259874373059912,21.19173474291206,17.63575204228736,11.94978806651451,9.194652755135312
37510,0.16344201005995274,0.14973110146820545,5.797101449275362,7.246376811594203,2.7742749054224465,2.900378310214376,0.22270190698563014,0.20784872787536224,14.861878453038674,13.646408839779005,6.935208056241687,6.574197225916778
37512,0.22298841178417206,0.21560579165816307,21.16788321167883,18.248175182481752,7.8692493946731235,6.5375302663438255,0.22948417302272084,0.21018017144644086,16.72088484059857,15.419648666232922,7.460877231650871,6.898831827198589
37513,0.33965002497037255,0.3521367609500885,38.83495145631068,36.89320388349515,20.06861063464837,17.152658662092623,0.3357483980076089,0.3146341117870739,31.25,29.569327731092436,17.887988602973913,16.490072121805717
37514,0.20472498238086698,0.20074732415378094,14.545454545454545,14.545454545454545,8.04248861911988,8.04248861911988,0.17039910402326347,0.1805304599748481,9.551208285385501,10.529344073647872,3.7974683544303796,4.406222823461204
37516,0.222676878174146,0.16692671179771423,22.429906542056074,15.88785046728972,11.428571428571429,7.285714285714286,0.2902161030350504,0.2711188020738394,25.089058524173026,22.697201017811704,14.99098480295355,13.230874903408603
37517,0.20569355289141336,0.2026407519976298,15.151515151515152,13.636363636363637,6.177606177606178,6.435006435006435,0.23103116786685474,0.22831554531023415,15.146666666666667,14.24,7.03166935050993,6.6738235820361425
37518,0.3031328022480011,0.27162837485472363,26.363636363636363,20.90909090909091,13.910355486862443,10.819165378670789,0.38058585793098687,0.33482404172739244,32.47555326814205,27.895007720020587,20.270856845212258,16.911190207483287
37519,0.20989258959889412,0.2036251239478588,13.934426229508198,10.655737704918034,5.628272251308901,3.141361256544503,0.18775988349965375,0.18237423353879031,11.01511879049676,10.223182145428366,4.630193737053735,4.142804922627025
37521,0.2641679048538208,0.24410346647103626,26.89075630252101,26.050420168067227,13.456090651558073,11.473087818696884,0.2996208229047409,0.26938205852228064,25.130208333333332,23.893229166666668,13.33733493397359,11.77671068427371
37523,0.18233480552832285,0.17354492346445718,15.596330275229358,13.761467889908257,8.279220779220779,6.4935064935064934,0.22029927105567118,0.21640812199224124,14.08903166590179,13.767783386874713,6.39769014512575,6.268520629131525
37524,0.29720939695835114,0.3593912521998088,26.0,25.0,13.665594855305466,13.665594855305466,0.32549997915824247,0.33013433573337725,26.93548387096774,26.344086021505376,17.257962072407224,16.650031757553762
37525,0.4059662446379661,0.3884357810020447,37.58389261744966,29.530201342281877,20.99644128113879,16.725978647686834,0.35820475789542117,0.32312134200253984,35.03555268261151,31.609566903684552,19.21278677829727,16.657605741002502
37526,0.43067284425099683,0.4114897847175598,42.7536231884058,39.130434782608695,27.65685019206146,22.66325224071703,0.41069703981592953,0.40146336027167073,42.13793103448276,42.206896551724135,25.549836218998596,25.49134300421151
37527,0.16214687128861743,0.17419459422429404,8.108108108108109,5.405405405405405,5.633802816901408,3.599374021909233,0.1948064651215477,0.18810344130941564,13.424657534246576,12.69406392694064,6.29711413995279,5.72603365567654
37528,0.27055370435118675,0.23455822095274925,23.776223776223777,18.88111888111888,12.091898428053204,8.82708585247884,0.24483419686209307,0.242170576006174,20.70116861435726,19.421257651641625,11.044327573253193,9.945529676934635
37529,0.24282257258892057,0.19587851564089456,12.598425196850394,11.811023622047244,5.577689243027889,5.444887118193891,0.2785861747454127,0.2693847095796846,21.85400806090461,19.838781907747425,12.591508052708638,10.857671264544964
37530,0.23946534469723701,0.19091833382844925,12.142857142857142,11.428571428571429,4.127358490566038,3.6556603773584904,0.25087729078016135,0.231457623342673,19.940828402366865,16.98224852071006,9.624961886370565,7.602398617745706
37532,0.2217826197544734,0.18388718863328296,10.81081081081081,12.612612612612613,4.281345565749236,5.657492354740061,0.23911124467849737,0.2167016916372925,16.989843028624193,15.835641735918744,7.957039824396363,7.047663844465349
37533,0.15700234472751617,0.16156677529215813,9.62962962962963,9.62962962962963,2.955082742316785,4.0189125295508275,0.23705239859508695,0.22697191836035002,16.706105063890202,16.232844297207762,7.922047056959518,7.6051651746811375
37534,0.2120432127267122,0.22698694095015523,14.173228346456693,14.173228346456693,5.466666666666667,5.333333333333333,0.24652003634434477,0.23174278659698277,20.08446738620366,17.456593148756454,10.766423357664234,8.949539828625833
37535,0.2476847221453985,0.22116758922735852,15.748031496062993,10.236220472440944,7.629427792915531,4.4959128065395095,0.22318009736651143,0.20869153375898652,18.310626702997276,15.858310626702997,8.830436824800376,7.205260685767966
37536,0.19809855520725247,0.1905687948067983,17.54385964912281,16.666666666666668,10.487444608567209,7.828655834564254,0.2746491573685617,0.2462456267196356,22.289890377588307,19.44782785221275,11.45945945945946,10.067567567567568
37538,0.30241698026657104,0.2851426800092061,25.714285714285715,29.523809523809526,14.784053156146179,17.27574750830565,0.2402385975706753,0.22249408088294156,17.344045368620037,15.07561436672968,9.321896747046448,7.9139019258779735
37539,0.4191440641880035,0.34835795561472577,29.41176470588235,32.773109243697476,14.80916030534351,20.15267175572519,0.3870721281778934,0.36651050171466837,37.006338371526084,33.349585568015605,23.763360676112352,21.277653492418594

